Analytical emission model for the design of primary effusive sources

We present an analytical emission model that accurately predicts the properties of effusive sources formed by long collimation tubes. By construction, it captures the full range of molecular flow, from the transparent flux regime, which occurs in highly rarefied gases, to the opaque regime, which arises as the flux increases and interparticle collisions become non-negligible. The model is based on a previously developed secondary-emission-surface approach, improved here to overcome its internal limitations and recover the well-established axial flux intensity. It provides accurate analytical predictions of the angular intensity distribution in the molecular flow regime, offering valuable guidance for the design of efficient primary sources across a broad range of experiments in atomic and molecular physics

==> Ax_Int.csv <==
0.01,-0.0000882394247333667,-0.000010836564522336206,-0.001677798345557071
0.010046157902783952,-0.00008864606196124559,-0.000010886515509294144,-0.0016855440075127823
0.010092528860766845,-0.00008905457006054249,-0.00001093669642686251,-0.0016933254337850186
0.010139113857366794,-0.000089464957610819,-0.000010987108331934586,-0.0017011427895655556
0.010185913880541169,-0.00008987723323027997,-0.00001103775228452989,-0.0017089962408080575
0.010232929922807542,-0.00009029140557611716,-0.000011088629348351351,-0.001716885954233488
0.010280162981264735,-0.00009070748334674378,-0.000011139740595346242,-0.0017248120973351938
0.010327614057613975,-0.00009112547527791169,-0.000011191087098812138,-0.001732774838377636
0.010375284158180127,-0.00009154539014527986,-0.00001124266993984856,-0.0017407743464063765
0.010423174293933041,-0.00009196723676664941,-0.000011294490202019837,-0.001748810791245476
0.010471285480508996,-0.00009239102399785824,-0.000011346548975471328,-0.0017568843435050337
0.01051961873823223,-0.00009281676073735245,-0.00001139884735570733,-0.0017649951745848293
0.010568175092136586,-0.00009324445592041248,-0.000011451386440589372,-0.001773143456674622
0.010616955571987247,-0.00009367411852628293,-0.00001150416733612088,-0.0017813293627619196
0.010665961212302578,-0.00009410575757395651,-0.00001155719115133236,-0.0017895530666329487
0.010715193052376065,-0.00009453938212307473,-0.000011610459001063173,-0.0017978147428773087
0.010764652136298349,-0.00009497500127505134,-0.00001166397200540675,-0.0018061145668920673
0.01081433951297938,-0.00009541262417308342,-0.00001171773128926699,-0.0018144527148845184
0.010864256236170655,-0.00009585226000105025,-0.000011771737982025914,-0.0018228293638761757
0.010914403364487566,-0.0000962939179849706,-0.000011825993220214384,-0.0018312446917083177
0.01096478196143185,-0.00009673760739290308,-0.000011880498143064446,-0.001839698877042195
0.01101539309541415,-0.00009718333753573625,-0.000011935253896181113,-0.0018481920993656975
0.011066237839776664,-0.00009763111776564293,-0.000011990261631766255,-0.0018567245389982424
0.011117317272815914,-0.00009808095747776047,-0.000012045522504170797,-0.001865296377089088
0.011168632477805612,-0.00009853286611031393,-0.000012101037675791272,-0.0018739077956281328
0.011220184543019636,-0.00009898685314373806,-0.000012156808312955725,-0.0018825589774447901
0.011271974561755105,-0.00009944292810258055,-0.000012212835587259903,-0.001891250106214112
0.011324003632355572,-0.00009990110055317786,-0.000012269120677125936,-0.0018999813664612383
0.01137627285823431,-0.00010036138010789523,-0.000012325664763465674,-0.0019087529435610597
0.011428783347897719,-0.00010082377641935382,-0.000012382469036133755,-0.001917565023750253
0.01148153621496883,-0.00010128829918756342,-0.000012439534687366195,-0.0019264177941218199
0.011534532578210924,-0.00010175495815437239,-0.000012496862916565004,-0.0019353114426363448
0.011587773561551261,-0.00010222376310637303,-0.000012554454927963741,-0.0019442461581223355
0.011641260294104915,-0.00010269472387491444,-0.000012612311931518915,-0.0019532221302816896
0.011694993910198712,-0.00010316785033678296,-0.000012670435142911516,-0.0019622395496930473
0.011748975549395297,-0.00010364315241265771,-0.000012728825782213667,-0.0019712986078151457
0.011803206356517298,-0.00010412064006745763,-0.00001278748507622624,-0.0019803994969934077
0.011857687481671602,-0.00010460032331402609,-0.0000128464142585917,-0.00198954241046241
0.01191242008027375,-0.00010508221220802685,-0.000012905614564567258,-0.0019987275423484644
0.011967405313072436,-0.0001055663168525188,-0.000012965087238479731,-0.002007955087675876
0.012022644346174132,-0.0001060526473956335,-0.000013024833529833704,-0.002017225242371763
0.012078138351067804,-0.00010654121403214663,-0.000013084854692311886,-0.0020265382032674147
0.012133888504649774,-0.000107032027002713,-0.000013145151987225408,-0.0020358941681055654
0.012189895989248667,-0.00010752509659465953,-0.000013205726679844294,-0.0020452933355414246
0.01224616199265049,-0.00010802043314222201,-0.000013266580042847878,-0.002054735905150623
0.012302687708123818,-0.00010851804702644815,-0.000013327713353433972,-0.002064222077429917
0.012359474334445108,-0.00010901794867521193,-0.0000133891278955456,-0.002073752053803798
0.012416523075924113,-0.00010952014856445242,-0.000013450824957981411,-0.002083326036627207
0.012473835142429432,-0.00011002465721663042,-0.000013512805835843712,-0.0020929442291911502
0.012531411749414162,-0.00011053148520419303,-0.00001357507183120778,-0.002102606835727202
0.012589254117941675,-0.00011104064314435855,-0.000013637624250453465,-0.0021123140614098873
0.012647363474711517,-0.00011155214170525198,-0.000013700464406380841,-0.0021220661123629767
0.012705741052085419,-0.00011206599160191411,-0.00001376359361776698,-0.0021318631956627697
0.012764388088113442,-0.00011258220359909895,-0.000013827013210702882,-0.0021417055193440524
0.012823305826560218,-0.00011310078850917513,-0.000013890724515591331,-0.0021515932924027234
0.012882495516931342,-0.00011362175719503469,-0.000013954728868817564,-0.0021615267248001942
0.012941958414499863,-0.00011414512056732697,-0.000014019027614086335,-0.0021715060274700316
0.013001695780332907,-0.00011467088958692276,-0.000014083622100866139,-0.002181531412320919
0.013061708881318418,-0.00011519907526626586,-0.00001414851368450233,-0.002191603092239955
0.013121998990192035,-0.00011572968866427029,-0.000014213703726330341,-0.0022017212811000822
0.013182567385564075,-0.00011626274089212365,-0.000014279193593677584,-0.0022118861937626094
0.013243415351946643,-0.00011679824311163404,-0.000014344984661756969,-0.0022220980460825285
0.013304544179780914,-0.0001173362065341343,-0.00001441107830966321,-0.0022323570549115995
0.013365955165464419,-0.00011787664242216803,-0.000014477475924269241,-0.002242663438106238
0.013427649611378642,-0.00011841956208995186,-0.000014544178897891518,-0.0022530174145282654
0.013489628825916533,-0.00011896497690283614,-0.000014611188631073904,-0.0022634192040541365
0.013551894123510363,-0.00011951289827721096,-0.000014678506527359808,-0.002273869027572911
0.013614446824659497,-0.00012006333768185926,-0.000014746134000638387,-0.002284367106999724
0.013677288255958495,-0.00012061630663652761,-0.000014814072467468628,-0.0022949136652720904
0.01374041975012515,-0.00012117181671517152,-0.000014882323353757984,-0.0023055089263599245
0.013803842646028852,-0.00012172987954107666,-0.000014950888090090919,-0.00231615311526932
0.01386755828871888,-0.00012229050679322056,-0.000015019768114958067,-0.002326846458046224
0.013931568029453036,-0.00012285371020261845,-0.000015088964872310274,-0.0023375891817817803
0.013995873225726178,-0.00012341950155289806,-0.000015158479812339672,-0.0023483815146162317
0.014060475241299136,-0.0001239878926810974,-0.000015228314393596334,-0.002359223685747509
0.01412537544622754,-0.00012455889547846263,-0.000015298470079429353,-0.002370115925430563
0.014190575216890919,-0.00012513252188979946,-0.00001536894834021478,-0.0023810584649862935
0.014256075936021878,-0.00012570878391449388,-0.000015439750654136915,-0.0023920515368060233
0.014321878992735432,-0.00012628769360497306,-0.000015510878505187408,-0.0024030953743547404
0.014387985782558451,-0.00012686926307017583,-0.00001558233338383527,-0.002414190212176918
0.014454397707459272,-0.00012745350447212144,-0.00001565411678814211,-0.0024253362859025557
0.01452111617587742,-0.0001280404300293802,-0.000015726230222762862,-0.002436533832250992
0.014588142602753481,-0.00012863005201431074,-0.00001579867519750131,-0.0024477830890349485
0.014655478409559114,-0.0001292223827559743,-0.00001587145323187552,-0.0024590842951694816
0.014723125024327186,-0.00012981743463993272,-0.000015944565851002405,-0.0024704376906729067
0.014791083881682071,-0.00013041522010492925,-0.000016018014585377456,-0.002481843516672412
0.014859356422870068,-0.00013101575164958877,-0.00001609180097577437,-0.0024933020154138032
0.01492794409578996,-0.00013161904182664984,-0.000016165926567237353,-0.002504813430260094
0.014996848355023733,-0.00013222510324743903,-0.000016240392912311296,-0.002516378005700032
0.015066070661867418,-0.00013283394857788438,-0.000016315201571378223,-0.0025279959873548423
0.01513561248436208,-0.00013344559054354667,-0.000016390354111435504,-0.002539667621980288
0.015205475297324954,-0.00013406004192696957,-0.00001646585210643232,-0.0025513931574740888
0.015275660582380723,-0.00013467731556870302,-0.00001654169713816268,-0.0025631728428793295
0.015346169827992941,-0.0001352974243655447,-0.000016617890794487185,-0.002575006928392446
0.015417004529495591,-0.00013592038127568319,-0.000016694434671784365,-0.0025868956653659703
0.01548816618912481,-0.00013654619931348808,-0.000016771330371836715,-0.002598839306314736
0.015559656316050743,-0.0001371748915532068,-0.000016848579506397112,-0.002610838104923432
0.015631476426409538,-0.00013780647112798542,-0.000016926183691514612,-0.0026228923160472365
0.015703628043335523,-0.00013844095123033716,-0.00001700414455265757,-0.002635002195721833
0.015776112696993486,-0.00013907834511294535,-0.00001708246372260147,-0.0026471680011674
0.015848931924611134,-0.00013971866608801896,-0.000017161142840429833,-0.0026593899907926062
0.0159220872705117,-0.00014036192752709347,-0.000017240183553095467,-0.0026716684242019608
0.01599558028614669,-0.0001410081428637274,-0.000017319587515089325,-0.002684003562200596
0.016069412530128772,-0.0001416573255904087,-0.00001739935638833205,-0.0026963956667995018
0.01614358556826486,-0.00014230948926303348,-0.000017479491843178825,-0.002708845001223781
0.0162181009735893,-0.00014296464749658758,-0.00001755999555586175,-0.0027213518299124234
0.016292960326397224,-0.0001436228139673989,-0.000017640869211053306,-0.0027339164185306956
0.016368165214278085,-0.00014428400241672543,-0.000017722114502314603,-0.002746539033971488
0.016443717232149314,-0.00014494822664298646,-0.000017803733128313278,-0.002759219944362243
0.01651961798229015,-0.00014561550051180941,-0.0000178857267977249,-0.0027719594190706675
0.016595869074375606,-0.00014628583794803853,-0.000017968097225673535,-0.0027847577287102134
0.016672472125510627,-0.00014695925294177408,-0.000018050846135293414,-0.002797615145146582
0.016749428760264373,-0.0001476357595441671,-0.00001813397525840006,-0.0028105319415036635
0.016826740610704674,-0.00014831537187011838,-0.00001821748633248735,-0.0028235083921666947
0.01690440931643264,-0.00014899810409986448,-0.000018301381105184113,-0.002836544772792122
0.016982436524617443,-0.00014968397047711177,-0.000018385661331807968,-0.002849641360311657
0.017060823890031235,-0.00015037298530917463,-0.00001847032877425509,-0.002862798432936342
0.017139573075084253,-0.00015106516296633512,-0.000018555385203118915,-0.0028760162701659776
0.01721868574986007,-0.00015176051788855262,-0.000018640832397025353,-0.0028892951527910737
0.017298163592151014,-0.00015245906457591436,-0.00001872667214363827,-0.002902635362904746
0.017378008287493755,-0.0001531608175971275,-0.000018812906236545088,-0.0029160371839011
0.017458221529205037,-0.00015386579158464778,-0.000018899536478934573,-0.0029295009004881396
0.017538805018417612,-0.00015457400123793756,-0.0000189865646824868,-0.002943026798689967
0.017619760464116292,-0.0001552854613230499,-0.00001907399266592902,-0.002956615165853664
0.01770108958317421,-0.00015600018667210076,-0.00001916182225715478,-0.0029702662906560765
0.01778279410038923,-0.00015671819218352124,-0.00001925005529122306,-0.0029839804631084828
0.01786487574852051,-0.0001574394928236471,-0.00001933869361359109,-0.0029977579745667326
0.017947336268325266,-0.0001581641036273054,-0.00001942773907544095,-0.0030115991177308956
0.01803017740859569,-0.00015889203969450384,-0.00001951719353746927,-0.0030255041866574283
0.018113400926196024,-0.00015962331619569591,-0.000019607058870670404,-0.003039473476763747
0.018197008586099836,-0.0001603579483682483,-0.00001969733695077209,-0.003053507284832357
0.018281002161427428,-0.00016109595151914458,-0.000019788029664809374,-0.003067605909019349
0.018365383433483463,-0.00016183734102423773,-0.00001987913890812164,-0.00308176964886167
0.018450154191794736,-0.00016258213232739032,-0.00001997066658301992,-0.0030959988052799282
0.018535316234148114,-0.0001633303409434031,-0.000020062614601574832,-0.003110293680588692
0.018620871366628676,-0.00016408198245671047,-0.00002015498488428398,-0.003124654578500425
0.018706821403658005,-0.0001648370725217475,-0.000020247779360966816,-0.0031390818041335602
0.018793168168032684,-0.00016559562686353977,-0.000020340999969209316,-0.0031535756640173407
0.018879913490962935,-0.00016635766127717983,-0.000020434648655481603,-0.0031681364661004623
0.018967059212111465,-0.00016712319163042277,-0.000020528727376255673,-0.003182764519756261
0.019054607179632473,-0.00016789223386060089,-0.000020623238094556748,-0.003197460135788017
0.01914255925021086,-0.00016866480397866862,-0.00002071818278397682,-0.003212223626438623
0.019230917289101587,-0.00016944091806556035,-0.000020813563427342287,-0.003227055305396229
0.01931968317016924,-0.00017022059227701607,-0.000020909382015158692,-0.003241955487799239
0.01940885877592778,-0.0001710038428389371,-0.00002100564054784248,-0.0032569244902450906
0.019498445997580455,-0.0001717906860525464,-0.0000211023410341658,-0.0032719626307953723
0.0195884467350599,-0.00017258113829030227,-0.00002119948549248603,-0.0032870702289844013
0.01967886289706845,-0.00017337521599983374,-0.000021297075950415803,-0.0033022476058249023
0.01976969640111861,-0.0001741729357014146,-0.000021395114443824854,-0.003317495083814591
0.019860949173573717,-0.000174974313991454,-0.00002149360301907212,-0.003332812986944211
0.0199526231496888,-0.00017577936753963662,-0.00002159254373067094,-0.0033482016407031245
0.020044720273651614,-0.0001765881130907429,-0.000021691938642407326,-0.00336366137208736
0.020137242498623885,-0.00017740056746424086,-0.000021791789828681226,-0.003379192509606224
0.020230191786782717,-0.00017821674755699895,-0.00002189209937228311,-0.0033947953832899128
0.02032357010936222,-0.00017903667033931234,-0.00002199286936372997,-0.0034104703246932307
0.020417379446695295,-0.00017986035286029093,-0.000022094101907174243,-0.003426217666909255
0.020511621788255656,-0.00018068781224399834,-0.000022195799112276097,-0.003442037744569931
0.020606299132700005,-0.00018151906569183107,-0.000022297963100335197,-0.003457930893856627
0.020701413487910426,-0.00018235413048244733,-0.000022400596001398925,-0.0034738974525066594
0.020796966871036958,-0.0001831930239713614,-0.00002250369995482414,-0.003489937759819846
0.020892961308540396,-0.00018403576359488446,-0.00002260727711151017,-0.0035060521566676124
0.020989398836235244,-0.00018488236686359068,-0.00002271132962955863,-0.00352224098549754
0.021086281499332896,-0.00018573285136904504,-0.000022815859677509187,-0.003538504590342387
0.021183611352485022,-0.00018658723478105866,-0.000022920869435347282,-0.003554843316828666
0.02128139045982712,-0.00018744553485007163,-0.00002302636109116663,-0.0035712575121806525
0.021379620895022326,-0.0001883077694042977,-0.000023132336843291112,-0.0035877475252308745
0.021478304741305344,-0.00018917395635233017,-0.000023238798900057013,-0.0036043137064260384
0.02157744409152667,-0.00019004411368407715,-0.000023345749479483823,-0.0036209564078348495
0.02167704104819695,-0.00019091825946991305,-0.00002345319081072795,-0.0036376759831557403
0.02177709772353159,-0.00019179641185983136,-0.0000235611251314137,-0.0036544727877243733
0.02187761623949553,-0.00019267858908672122,-0.000023669554689309827,-0.0036713471785200396
0.021978598727848252,-0.00019356480946485153,-0.00002377848174445209,-0.0036882995141769774
0.022080047330189003,-0.00019445509139103112,-0.00002388790856457989,-0.003705330154986431
0.022181964198002193,-0.00019534945334298207,-0.0000239978374288189,-0.0037224394629093217
0.022284351492703042,-0.00019624791388295307,-0.000024108270626349313,-0.0037396278015818995
0.0223872113856834,-0.00019715049165508993,-0.000024219210456299845,-0.003756895536322284
0.022490546058357805,-0.00019805720538882746,-0.000024330659229424917,-0.0037742430341416084
0.022594357702209782,-0.00019896807389492297,-0.000024442619264989854,-0.003791670663748342
0.022698648518838214,-0.00019988311607063215,-0.000024555092894231235,-0.0038091787955592212
0.022803420720004186,-0.0002008023508973046,-0.000024668082458133676,-0.003826767801703821
0.022908676527677724,-0.0002017257974400982,-0.00002478159030843863,-0.003844438056036277
0.02301441817408509,-0.00020265347485081474,-0.000024895618806981416,-0.0038621899341399887
0.023120647901755942,-0.00020358540236683478,-0.000025010170327257394,-0.0038800238133379064
0.023227367963571076,-0.00020452159931094477,-0.000025125247253201963,-0.0038979400727006024
0.02333458062281002,-0.0002054620850927247,-0.000025240851977747417,-0.003915939093050651
0.023442288153199226,-0.00020640687920982586,-0.000025356986907733198,-0.003934021256977313
0.023550492838960088,-0.00020735600124534604,-0.000025473654457670184,-0.003952186948838248
0.023659196974857587,-0.00020830947087022237,-0.00002559085705476253,-0.003970436554771875
0.02376840286624876,-0.0002092673078445105,-0.00002570859713668458,-0.003988770462704127
0.02387811282913178,-0.0002102295320156528,-0.000025826877152255902,-0.004007189062357138
0.023988329190194897,-0.00021119616332020429,-0.00002594569956044433,-0.004025692745256696
0.024099054286865956,-0.00021216722178332863,-0.000026065066831932826,-0.004044281904741835
0.024210290467361777,-0.00021314272752085922,-0.000026184981449571836,-0.004062956935973537
0.02432204009073816,-0.00021412270073701227,-0.000026305445905264484,-0.004081718235941104
0.024434305526939714,-0.00021510716172812167,-0.000026426462703651656,-0.004100566203472443
0.02454708915685031,-0.00021609613087934906,-0.000026548034359443185,-0.004119501239241566
0.024660393372343388,-0.00021708962866752782,-0.000026670163399988483,-0.004138523745778795
0.024774220576332863,-0.00021808767566177753,-0.000026792852362830674,-0.004157634127478058
0.024888573182823902,-0.00021909029252188756,-0.000026916103797273983,-0.004176832790604749
0.025003453616964322,-0.0002200975000013864,-0.000027039920264725124,-0.004196120143306415
0.025118864315095794,-0.00022110931894403062,-0.00002716430433769676,-0.0042154965956207385
0.025234807724805755,-0.00022212577028944024,-0.000027289258599033943,-0.004234962559482894
0.02535128630497907,-0.00022314687506869613,-0.000027414785644485377,-0.004254518448736237
0.025468302525850417,-0.00022417265440663074,-0.000027540888081707146,-0.004274164679141348
0.02558585886905645,-0.00022520312952423053,-0.0000276675685290433,-0.0042939016683826116
0.025703957827688646,-0.00022623832173535054,-0.000027794829617094022,-0.004313729836079745
0.025822601906345957,-0.00022727825244922944,-0.000027922673988611366,-0.004333649603795174
0.02594179362118815,-0.00022832294317144395,-0.00002805110429716856,-0.0043536613950433435
0.02606153549998895,-0.00022937241550252124,-0.000028180123209397428,-0.004373765635300588
0.02618183008218985,-0.000230426691139898,-0.000028309733403323315,-0.004393962752013668
0.026302679918953815,-0.00023148579187675693,-0.00002843993756770339,-0.004414253174607539
0.02642408757321946,-0.00023254973960465654,-0.000028570738406940874,-0.00443463733449873
0.02654605561975539,-0.00023361855631114193,-0.00002870213863339823,-0.004455115665098646
0.026668586645214792,-0.00023469226408371428,-0.000028834140973984177,-0.004475688601827758
0.026791683248190316,-0.00023577088510666158,-0.0000289667481674852,-0.004496356582123182
0.026915348039269153,-0.00023685444166391393,-0.00002909996296479636,-0.00451712004544718
0.027039583641088435,-0.00023794295613743764,-0.000029233788128483153,-0.004537979433298013
0.027164392688390823,-0.00023903645101031452,-0.00002936822643457385,-0.004558935189218457
0.027289777828080404,-0.00024013494886457917,-0.00002950328067156397,-0.004579987758806577
0.02741574171927882,-0.000241238472383631,-0.00002963895363852822,-0.004601137589722579
0.02754228703338166,-0.00024234704435118724,-0.000029775248149701642,-0.0046223851317020725
0.027669416454115112,-0.00024346068765269296,-0.000029912167030026513,-0.004643730836562394
0.027797132677592883,-0.0002445794252740519,-0.00003004971311772601,-0.004665175158213977
0.02792543841237338,-0.0002457032803061619,-0.000030187889264089616,-0.004686718552670741
0.028054336379517132,-0.00024683227594041163,-0.00003032669833258929,-0.004708361478057342
0.028183829312644536,-0.000247966435470427,-0.000030466143198888012,-0.004730104394621819
0.02831391995799379,-0.00024910578229660787,-0.00003060622675374872,-0.004751947764744447
0.028444611074479154,-0.0002502503399197302,-0.000030746951898804185,-0.004773892052945809
0.028575905433749466,-0.00025140013194872044,-0.000030888321548462146,-0.004795937725898923
0.028707805820246905,-0.00025255518209358843,-0.00003103033863214537,-0.004818085252439923
0.028840315031266057,-0.00025371551417186503,-0.00003117300609073082,-0.004840335103576397
0.028973435877013228,-0.0002548811521064459,-0.00003131632687845514,-0.004862687752495854
0.029107171180666053,-0.0002560521199262278,-0.000031460303963704854,-0.004885143674580925
0.029241523778433354,-0.0002572284417668559,-0.00003160494032634796,-0.0049077033474144915
0.029376496519615308,-0.0002584101418713603,-0.00003175023896153651,-0.004930367250792788
0.029512092266663854,-0.00025959724458990115,-0.00003189620287625744,-0.004953135866735155
0.029648313895243424,-0.0002607897743801831,-0.00003204283509213124,-0.004976009679493684
0.029785164294291896,-0.00026198775581032707,-0.00003219013864341327,-0.004998989175564015
0.02992264636608189,-0.00026319121355537984,-0.00003233811657789597,-0.005022074843696021
0.030060763026282307,-0.0002644001723998518,-0.000032486771957253295,-0.005045267174903611
0.03019951720402016,-0.00026561465723992146,-0.00003263610785749697,-0.005068566662476581
0.030338911841942703,-0.0002668346930805049,-0.0000327861273675358,-0.005091973801990099
0.03047894989627983,-0.0002680603050370148,-0.000032936833589631896,-0.005115489091314678
0.030619634336906773,-0.0002692915183380134,-0.00003308822964052672,-0.005139113030627939
0.03076096814740708,-0.00027052835832150313,-0.00003324031865111655,-0.005162846122426514
0.030902954325135904,-0.00027177085043959034,-0.000033393103765346715,-0.005186688871533469
0.031045595881283555,-0.0002730190202556702,-0.00003354658814278878,-0.005210641785113149
0.031188895840939368,-0.00027427289344764155,-0.000033700774955861,-0.005234705372678185
0.031332857243155855,-0.0002755324958056514,-0.000033855667390285214,-0.005258880146102912
0.03147748314101316,-0.00027679785323497574,-0.000034011268648110834,-0.005283166619634107
0.03162277660168379,-0.000278068991755106,-0.0000341675819438194,-0.005307565309900735
0.031768740706497704,-0.00027934593750006365,-0.000034324610506790696,-0.005332076735926513
0.031915378551007616,-0.000280628716720391,-0.00003448235758176033,-0.005356701419141263
0.03206269324505466,-0.0002819173557825741,-0.00003464082642615181,-0.005381439883388903
0.032210687912834345,-0.00028321188116869087,-0.00003480002031410613,-0.005406292654944108
0.03235936569296283,-0.00028451231947840364,-0.00003495994253135822,-0.005431260262516965
0.032508729738543435,-0.0002858186974300605,-0.00003512059638149935,-0.005456343237271348
0.03265878321723358,-0.00028713104185788823,-0.00003528198518051888,-0.0054815421128313
0.032809529311311904,-0.0002884493797158863,-0.00003544411225927144,-0.005506857425292694
0.03296097121774578,-0.00028977373807692136,-0.00003560698096516331,-0.005532289713239528
0.03311311214825911,-0.0002911041441332714,-0.00003577059465948481,-0.0055578395177489
0.03326595532940045,-0.0002924406251975095,-0.000035934956717198884,-0.005583507382407094
0.03341950400261143,-0.0002937832087018218,-0.00003610007053030217,-0.00560929385331987
0.03357376142429547,-0.00029513192220067874,-0.00003626593950448791,-0.005635199479123878
0.03372873086588689,-0.00029648679336881573,-0.000036432567061614305,-0.0056612248109998925
0.033884415613920256,-0.0002978478500042407,-0.000036599956638153655,-0.005687370402682249
0.03404081897010009,-0.0002992151200265521,-0.000036768111685539714,-0.0057136368104721115
0.03419794425137089,-0.00030058863147827285,-0.00003693703567085017,-0.005740024593251205
0.034355794789987466,-0.00030196841252663216,-0.000037106732076819115,-0.005766534312489289
0.034514373933585626,-0.000303354491461998,-0.000037277204401961654,-0.005793166532260848
0.034673685045253165,-0.0003047468966992141,-0.000037448456159023306,-0.00581992181925439
0.03483373150360118,-0.0003061456567792734,-0.000037620490877002887,-0.005846800742784912
0.03499451670283573,-0.00030755080036831136,-0.000037793312101612446,-0.005873803874809185
0.035156044052829814,-0.0003089623562574933,-0.00003796692339216347,-0.005900931789932425
0.0353183169791957,-0.000310380353366591,-0.00003814132832582389,-0.00592818506542575
0.03548133892335755,-0.0003118048207407437,-0.00003831653049361107,-0.005955564281235458
0.03564511334262443,-0.0003132357875545948,-0.00003849253350487265,-0.005983070019997619
0.03580964371026361,-0.0003146732831108435,-0.00003866934098350296,-0.006010702867049076
0.03597493351557424,-0.0003161173368386845,-0.00003884695656818008,-0.0060384634104402694
0.03614098626396133,-0.00031756797829940057,-0.000039025383916847355,-0.006066352240948759
0.03630780547701014,-0.0003190252371834648,-0.00003920462670091951,-0.006094369952090288
0.03647539469256078,-0.0003204891433109949,-0.00003938468860987629,-0.006122517140134595
0.03664375746478333,-0.00032195972663377303,-0.0000395655733473671,-0.006150794404112692
0.036812897364253146,-0.0003234370172346978,-0.00003974728463681087,-0.006179202345837563
0.036982817978026626,-0.00032492104532868903,-0.00003992982621359084,-0.006207741569908215
0.03715352290971726,-0.0003264118412639288,-0.00004011320183445302,-0.00623641268373154
0.03732501577957206,-0.0003279094355216514,-0.0000402974152700363,-0.006265216297528445
0.037497300224548356,-0.00032941385871515185,-0.00004048247030645112,-0.006294153024349112
0.03767037989839089,-0.00033092514159483046,-0.000040668370749875195,-0.0063232234800880615
0.037844258471709316,-0.00033244331504340405,-0.000040855120420871,-0.006352428283496305
0.038018939632056124,-0.00033396841008050474,-0.00004104272315797604,-0.0063817680561924035
0.03819442708400464,-0.000335500457861024,-0.00004123118281604261,-0.006411243422679505
0.03837072454922788,-0.00033703948967580194,-0.00004142050326759409,-0.006440855010356441
0.038547835766577165,-0.0003385855369537726,-0.00004161068840116458,-0.006470603449530428
0.038725764492161724,-0.00034013863126075697,-0.000041801742123996724,-0.006500489373434738
0.03890451449942805,-0.00034169880430183383,-0.00004199366835993446,-0.006530513418237162
0.039084089579240214,-0.0003432660879199112,-0.00004218647104943929,-0.006560676223057057
0.03926449353995997,-0.0003448405140964225,-0.000042380154150723955,-0.006590978429977685
0.03944573020752785,-0.0003464221149545965,-0.00004257472164099832,-0.006621420684061168
0.03962780342554394,-0.00034801092275669034,-0.00004277017751279802,-0.006652003633360985
0.039810717055349734,-0.0003496069699069261,-0.00004296652577713032,-0.006682727928936524
0.03999447497610974,-0.00035121028895029134,-0.00004316377046282056,-0.006713594224867436
0.040179081084894,-0.00035282091257503166,-0.000043361915616417396,-0.006744603178267332
0.04036453929676048,-0.00035443887361089423,-0.00004356096530288071,-0.006775755449298297
0.040550853544838394,-0.00035606420503195887,-0.00004376092360336339,-0.006807051701183628
0.04073802778041126,-0.00035769693995622555,-0.00004396179462014712,-0.006838492600225775
0.040926065973001094,-0.00035933711164565257,-0.00004416358246849992,-0.006870078815813724
0.04111497211045221,-0.0003609847535068653,-0.000044366291287425314,-0.006901811020447293
0.041304750199016145,-0.0003626398990947754,-0.00004456992523051379,-0.00693368988974165
0.041495404263436286,-0.0003643025821080363,-0.0000447744884711033,-0.006965716102449064
0.04168693834703355,-0.0003659728363927762,-0.00004497998520039699,-0.006997890340469779
0.041879356511791824,-0.0003676506959434254,-0.00004518641962815248,-0.007030213288867517
0.04207266283844442,-0.00036933619490186635,-0.00004539379598303592,-0.007062685635884909
0.04226686142656028,-0.00037102936755859927,-0.00004560211851129912,-0.007095308072957595
0.0424619563946313,-0.00037273024835368456,-0.000045811391478699154,-0.007128081294729359
0.04265795188015926,-0.00037443887187779945,-0.00004602161917007039,-0.007161005999067758
0.042854852039743964,-0.0003761552728718407,-0.00004623280588777824,-0.0071940828870765035
0.043052661049171055,-0.00037787948622641847,-0.00004644495595475788,-0.007227312663115411
0.04325138310350088,-0.0003796115469853767,-0.000046658073710955315,-0.007260696034809126
0.04345102241715714,-0.0003813514903451791,-0.00004687216351759689,-0.007294233713069732
0.04365158322401661,-0.0003830993516542923,-0.00004708722975307138,-0.007327926412105193
0.04385306977749856,-0.0003848551664158189,-0.000047303276816752555,-0.007361774849439759
0.04405548635065534,-0.00038661897028576594,-0.00004752030912588811,-0.007395779745926188
0.044258837236262644,-0.0003883907990761277,-0.00004773833111718582,-0.007429941825762727
0.044463126746910886,-0.00039017068875371683,-0.00004795734724795282,-0.007464261816509104
0.0446683592150963,-0.0003919586754426912,-0.00004817736199410323,-0.007498740449101092
0.04487453899331323,-0.0003937547954223805,-0.000048398379851409495,-0.0075333784578666746
0.045081670454146,-0.00039555908513037603,-0.000048620405336083124,-0.007568176580543047
0.04528975799036209,-0.00039737158116170355,-0.000048843442982223135,-0.0076031355582899035
0.04549880601500485,-0.00039919232027158,-0.00004906749734564106,-0.007638256135707288
0.04570881896148752,-0.00040102133937201556,-0.000049292573000974395,-0.007673539060852226
0.045919801283686855,-0.00040285867553647666,-0.00004951867454428157,-0.007708985085253476
0.04613175745603795,-0.0004047043659999613,-0.000049745806590267287,-0.0077445949639274375
0.046344691973628796,-0.000406558448156613,-0.000049973973773871173,-0.007780369455395895
0.04655860935229591,-0.00040842095956315734,-0.000050203180751521125,-0.007816309321701322
0.046773514128719815,-0.00041029193793999034,-0.00005043343219970175,-0.00785241532842435
0.04698941086052156,-0.00041217142116879685,-0.00005066473281397015,-0.007888688244698015
0.047206304126359046,-0.0004140594472964407,-0.000050897087312224126,-0.007925128843227092
0.04742419852602448,-0.0004159560545344908,-0.00005113050043125676,-0.007961737900302752
0.04764309868054156,-0.0004178612812574032,-0.000051364976930025196,-0.007998516195820954
0.04786300923226385,-0.0004197751660079857,-0.00005160052158844364,-0.00803546451329829
0.04808393484497285,-0.0004216977474939047,-0.000051837139204721255,-0.008072583639887073
0.04830588020397728,-0.00042362906459136087,-0.00005207483460176578,-0.008109874366397114
0.0485288500162121,-0.00042556915634305525,-0.00005231361262015705,-0.008147337487307267
0.048752849010338654,-0.0004275180619605249,-0.0000525534781235439,-0.008184973800786947
0.04897788193684462,-0.0004294758208245766,-0.000052794435997102296,-0.008222784108711361
0.04920395356814511,-0.000431442472484602,-0.00005303649114610519,-0.008260769216678685
0.049431068698683536,-0.00043341805666405564,-0.000053279648496955127,-0.008298929934025938
0.04965923214503363,-0.0004354026132522689,-0.0000535239129987773,-0.008337267073851894
0.049888448746001214,-0.0004373961823145245,-0.00005376928962165393,-0.008375781453028378
0.05011872336272725,-0.0004393988040874584,-0.000054015783357658055,-0.008414473892221459
0.05035006087879047,-0.00044141051897916893,-0.000054263399219872064,-0.008453345215908358
0.0505824662003114,-0.0004434313675743686,-0.00005451214224308577,-0.008492396252393744
0.050815944256056046,-0.0004454613906302393,-0.00005476201748606267,-0.00853162783383136
0.05105049999754062,-0.0004475006290797963,-0.000055013030026640174,-0.008571040796237555
0.05128613839913648,-0.00044954912403278924,-0.0000552651849667954,-0.008610635979511994
0.051522864458175645,-0.00045160691677481206,-0.00005551848743009739,-0.008650414227456231
0.051760683195056764,-0.00045367404876831956,-0.00005577294256240638,-0.008690376387788846
0.051999599653351596,-0.000455750561654432,-0.00005602855553190191,-0.008730523312167383
0.05223961889991197,-0.0004578364972528345,-0.00005628533152832683,-0.008770855856203907
0.05248074602497726,-0.00045993189756268874,-0.000056543275765927635,-0.008811374879486125
0.05272298614228227,-0.0004620368047630981,-0.00005680239347978724,-0.008852081245593583
0.05296634438916578,-0.00046415126121447073,-0.00005706268992943781,-0.008892975822117628
0.053210825926679424,-0.0004662753094580929,-0.00005732417039530581,-0.008934059480679284
0.053456435939697164,-0.0004684089922162629,-0.00005758684018154149,-0.00897533309694873
0.05370317963702527,-0.0004705523523983708,-0.00005785070461616068,-0.009016797550664275
0.05395106225151276,-0.0004727054330926294,-0.00005811576904905841,-0.00905845372565113
0.05420008904016239,-0.00047486827757495985,-0.000058382038853831344,-0.009100302509840482
0.05445026528424212,-0.0004770409293038667,-0.00005864951942769626,-0.009142344795288922
0.05470159628939716,-0.00047922343192630183,-0.00005891821619017628,-0.009184581478196684
0.054954087385762455,-0.0004814158292732147,-0.000059188134585372635,-0.009227013458928427
0.05520774392807573,-0.00048361816536519853,-0.00005945928008053942,-0.009269641642032353
0.055462571295791074,-0.0004858304844081568,-0.00005973165816622708,-0.009312466936259157
0.055718574893192985,-0.0004880528307991767,-0.00006000527435788292,-0.009355490254581687
0.055975760149511014,-0.0004902852491232121,-0.000060280134192633634,-0.009398712514215693
0.05623413251903491,-0.0004925277841557078,-0.000060556243233911935,-0.009442134636638443
0.05649369748123025,-0.0004947804808642215,-0.00006083360706801544,-0.009485757547609453
0.056754460540854715,-0.0004970433844066809,-0.00006111223130604465,-0.009529582177190346
0.05701642722807475,-0.0004993165401323354,-0.00006139212158214295,-0.009573609459764414
0.057279603098582925,-0.0005015999935856266,-0.00006167328355532326,-0.009617840334057156
0.057543993733715694,-0.000503893790504678,-0.00006195572290961403,-0.009662275743157067
0.05780960474057181,-0.0005061979768211325,-0.00006223944535274829,-0.009706916634535252
0.05807644175213121,-0.0005085125986625714,-0.00006252445661877622,-0.00975176396006757
0.05834451042737448,-0.000510837702352134,-0.0000628107624633915,-0.009796818676051516
0.05861381645140288,-0.0005131733344110547,-0.0000630983686699078,-0.00984208174323174
0.0588843655355589,-0.0005155195415566022,-0.00006338728104492199,-0.00988755412681649
0.0591561634175474,-0.0005178763707055211,-0.00006367750542104029,-0.009933236796501859
0.05942921586155727,-0.0005202438689739964,-0.00006396904765579315,-0.009979130726491044
0.059703528658383694,-0.0005226220836756007,-0.00006426191363043787,-0.010025236895514423
0.05997910762555094,-0.0005250110623278851,-0.00006455610925436834,-0.010071556286854227
0.06025595860743578,-0.0005274108526484249,-0.0000648516404597694,-0.010118089888361775
0.06053408747539136,-0.0005298215025554664,-0.00006514851320557884,-0.010164838692481361
0.060813500127871796,-0.0005322430601723959,-0.00006544673347730078,-0.01021180369627213
0.061094202490557206,-0.0005346755738252505,-0.00006574630728278138,-0.010258985901425943
0.06137620051647943,-0.0005371190920458438,-0.00006604724066009821,-0.01030638631429471
0.06165950018614822,-0.0005395736635680482,-0.00006634953966941091,-0.010354005945906892
0.06194410750767815,-0.0005420393373349675,-0.00006665321039928113,-0.010401845811992784
0.062230028516915954,-0.0005445161624956745,-0.00006695825896368332,-0.010449906933005782
0.06251726927756858,-0.0005470041884055398,-0.00006726469150249265,-0.010498190334142917
0.0628058358813318,-0.0005495034646299366,-0.00006757251418208589,-0.010546697045369294
0.06309573444801933,-0.0005520140409428913,-0.00006788173319605467,-0.010595428101438856
0.0633869711256927,-0.0005545359673275371,-0.00006819235476277776,-0.010644384541917021
0.06367955209079158,-0.0005570692939785889,-0.00006850438512938882,-0.010693567411204396
0.06397348354826482,-0.0005596140713025785,-0.000068817830568115,-0.010742977758557495
0.06426877173170198,-0.0005621703499168538,-0.00006913269737822591,-0.010792616638112802
0.06456542290346556,-0.0005647381806537505,-0.00006944899188697341,-0.010842485108909998
0.06486344335482384,-0.0005673176145574631,-0.0000697667204475016,-0.010892584234912626
0.06516283940608428,-0.000569908702889234,-0.00007008588944102196,-0.010942915085033837
0.0654636174067275,-0.0005725114971227717,-0.00007040650527472377,-0.01099347873315831
0.06576578373554205,-0.0005751260489512412,-0.00007072857438496023,-0.011044276258165503
0.06606934480075961,-0.0005777524102830259,-0.0000710521032344863,-0.011095308743952977
0.0663743070401909,-0.0005803906332444574,-0.00007137709831396205,-0.011146577279460678
0.06668067692136222,-0.0005830407701815352,-0.00007170356614042526,-0.011198082958692322
0.06698846094165266,-0.0005857028736588446,-0.00007203151326137824,-0.011249826880743361
0.06729766562843179,-0.0005883769964609459,-0.00007236094624899495,-0.011301810149819213
0.06760829753919818,-0.0005910631915957924,-0.00007269187170679084,-0.01135403387526458
0.06792036326171846,-0.000593761512290284,-0.00007302429626349377,-0.011406499171584102
0.06823386941416697,-0.0005964720119951515,-0.00007335822657769389,-0.011459207158467507
0.06854882264526613,-0.0005991947443864738,-0.00007369366933609408,-0.011512158960813805
0.06886522963442762,-0.0006019297633619155,-0.00007403063125366954,-0.011565355708756454
0.06918309709189363,-0.0006046771230460716,-0.0000743691190734908,-0.01161879853768668
0.0695024317588797,-0.0006074368777903085,-0.00007470913956856873,-0.011672488588278788
0.06982324040771712,-0.0006102090821700228,-0.00007505069953898301,-0.011726427006514195
0.07014552984199714,-0.0006129937909915718,-0.00007539380581473891,-0.011780614943708129
0.07046930689671467,-0.0006157910592872892,-0.00007573846525570457,-0.0118350535565329
0.0707945784384138,-0.0006186009423199508,-0.00007608468474784116,-0.011889744007041687
0.07112135136533289,-0.0006214234955831937,-0.00007643247120976888,-0.011944687462698304
0.07144963260755134,-0.0006242587748009297,-0.000076781831587987,-0.011999885096398889
0.07177942912713615,-0.0006271068359282202,-0.00007713277285759863,-0.012055338086496914
0.07211074791828997,-0.000629967735154071,-0.00007748530202427247,-0.012111047616831057
0.07244359600749899,-0.0006328415289006295,-0.00007783942612339598,-0.01216701487675037
0.07277798045368242,-0.0006357282738235099,-0.0000781951522202401,-0.012223241061139688
0.07311390834834172,-0.0006386280268160609,-0.00007855248740855108,-0.012279727370444166
0.0734513868157115,-0.0006415408450041859,-0.00007891143881341325,-0.012336475010697772
0.07379042301291007,-0.0006444667857534312,-0.00007927201358972964,-0.012393485193548824
0.07413102413009177,-0.0006474059066664006,-0.00007963421892238835,-0.012450759136284989
0.07447319739059889,-0.0006503582655835514,-0.00007999806202766621,-0.012508298061861914
0.07481695005111545,-0.0006533239205856803,-0.00008036355015092338,-0.012566103198927174
0.07516228940182053,-0.0006563029299937134,-0.00008073069056834489,-0.012624175781848929
0.07550922276654341,-0.0006592953523694009,-0.000081099490586997,-0.012682517050742444
0.07585775750291836,-0.0006623012465169139,-0.00008146995754555816,-0.012741128251496515
0.07620790100254123,-0.0006653206714830978,-0.00008184209881190276,-0.012800010635800507
0.07655966069112562,-0.0006683536865591911,-0.00008221592178641906,-0.012859165461171971
0.07691304402866098,-0.0006714003512798463,-0.00008259143389993108,-0.01291859399098396
0.07726805850957022,-0.0006744607254253086,-0.00008296864261465665,-0.012978297494492851
0.07762471166286919,-0.0006775348690241591,-0.00008334755542494107,-0.013038277246864094
0.07798301105232586,-0.0006806228423494241,-0.00008372817985450514,-0.013098534529202273
0.0783429642766212,-0.0006837247059243659,-0.00008411052346145384,-0.013159070628578632
0.07870457896950984,-0.000686840520520287,-0.0000844945938332753,-0.013219886838056076
0.07906786279998253,-0.0006899703471580547,-0.00008488039859106414,-0.0132809844567227
0.07943282347242814,-0.0006931142471090636,-0.00008526794538609528,-0.013342364789714097
0.07979946872679769,-0.0006962722818976711,-0.00008565724190337381,-0.0134040291482464
0.0801678063387679,-0.0006994445132993536,-0.00008604829586001017,-0.013465978849642906
0.08053784411990669,-0.00070263100334315,-0.00008644111500415798,-0.013528215217362033
0.08090958991783821,-0.0007058318143126427,-0.00008683570711710293,-0.013590739581027092
0.08128305161640995,-0.0007090470087469459,-0.00008723208001310223,-0.013653553276455493
0.08165823713585922,-0.000712276649438992,-0.0000876302415378738,-0.013716657645687214
0.08203515443298186,-0.0007155207994414848,-0.00008803019957203772,-0.013780054037013954
0.08241381150130021,-0.0007187795220623804,-0.00008843196202645541,-0.013843743805008633
0.08279421637123345,-0.0007220528808702856,-0.00008883553684758577,-0.01390772831055552
0.08317637711026708,-0.0007253409396914114,-0.0000892409320127122,-0.013972008920878099
0.08356030182312484,-0.0007286437626132918,-0.00008964815553507585,-0.01403658700957171
0.08394599865193973,-0.0007319614139852406,-0.00009005721545842738,-0.014101463956629767
0.08433347577642757,-0.0007352939584176835,-0.00009046811986204938,-0.014166641148477311
0.08472274141405964,-0.0007386414607853295,-0.00009088087685823606,-0.014232119977998899
0.08511380382023767,-0.0007420039862253863,-0.00009129549459270094,-0.014297901844569515
0.08550667128846832,-0.0007453816001407401,-0.00009171198124566075,-0.014363988154085777
0.08590135215053961,-0.0007487743681997601,-0.00009213034503123094,-0.014430380318996565
0.08629785477669702,-0.0007521823563384738,-0.00009255059419670871,-0.014497079758331397
0.0866961875758217,-0.0007556056307585752,-0.00009297273702591173,-0.01456408789773536
0.08709635899560805,-0.0007590442579316426,-0.00009339678183429506,-0.01463140616949577
0.08749837752274364,-0.0007624983045974942,-0.00009382273697296682,-0.014699036012577103
0.08790225168308842,-0.0007659678377680764,-0.00009425061082864994,-0.014766978872650601
0.08830799004185631,-0.0007694529247241401,-0.00009468041182139111,-0.01483523620212603
0.08871560120379608,-0.0007729536330197019,-0.00009511214840722726,-0.014903809460183302
0.08912509381337459,-0.0007764700304818888,-0.00009554582907567002,-0.014972700112803342
0.08953647655495937,-0.0007800021852114635,-0.00009598146235327566,-0.015041909632802919
0.08994975815300356,-0.0007835501655825642,-0.00009641905680000341,-0.015111439499863088
0.09036494737223014,-0.0007871140402477563,-0.00009685862101267438,-0.0151812912005644
0.09078205301781861,-0.0007906938781339445,-0.00009730016362302147,-0.015251466228417275
0.09120108393559097,-0.000794289748446195,-0.00009774369329799401,-0.015321966083895853
0.09162204901219997,-0.0007979017206682858,-0.00009818921874119025,-0.01539279227447068
0.09204495717531712,-0.0008015298645630396,-0.00009863674869124695,-0.01546394631464003
0.09246981739382225,-0.00080517425017379,-0.00009908629192383738,-0.015535429725965723
0.09289663867799362,-0.0008088349478233695,-0.00009953785724837044,-0.015607244037102617
0.0933254300796991,-0.0008125120281191999,-0.00009999145351371099,-0.015679390783835588
0.09375620069258803,-0.000816205561949583,-0.00010044708960352781,-0.015751871509112274
0.09418895965228413,-0.0008199156204877837,-0.00010090477443784277,-0.01582468776307329
0.0946237161365793,-0.0008236422751918358,-0.00010136451697322871,-0.015897841103090744
0.09506047936562814,-0.0008273855978045699,-0.00010182632620368406,-0.01597133309379974
0.09549925860214359,-0.0008311456603565916,-0.00010229021115947836,-0.01604516530713279
0.09594006315159331,-0.0008349225351654198,-0.00010275618090926975,-0.016119339322355496
0.09638290236239705,-0.000838716294836329,-0.00010322424455613083,-0.01619385672609742
0.09682778562612492,-0.0008425270122660194,-0.00010369441124372939,-0.016268719112391705
0.09727472237769651,-0.000846354760638951,-0.00010416669015043771,-0.01634392808270554
0.09772372209558107,-0.0008501996134319316,-0.00010464109049325837,-0.016419485245978103
0.09817479430199844,-0.0008540616444150924,-0.00010511762152746352,-0.016495392218653798
0.09862794856312104,-0.0008579409276495984,-0.00010559629254544499,-0.01657165062471935
0.09908319448927676,-0.0008618375374910093,-0.00010607711287680581,-0.016648262095736624
0.0995405417351527,-0.0008657515485918587,-0.00010656009189150066,-0.016725228270881257
0.1,-0.0008696830358970073,-0.00010704523899439855,-0.016802550796975783
0.10046157902783952,-0.0008736320746508674,-0.0001075325636314725,-0.016880231328528297
0.10092528860766845,-0.0008775987403935578,-0.00010802207528583089,-0.016958271527766904
0.10139113857366794,-0.0008815831089654308,-0.00010851378347984529,-0.017036673064675684
0.1018591388054117,-0.0008855852565053876,-0.00010900769777434406,-0.017115437617032457
0.10232929922807542,-0.0008896052594523654,-0.00010950382776735443,-0.01719456687044385
0.10280162981264736,-0.0008936431945484137,-0.00011000218309860481,-0.017274062518383943
0.10327614057613975,-0.0008976991388354468,-0.00011050277344634966,-0.017353926262232183
0.10375284158180126,-0.000901773169660369,-0.00011100560852611299,-0.017434159811305198
0.10423174293933042,-0.0009058653646731959,-0.00011151069809530777,-0.01751476488290145
0.10471285480508996,-0.0009099758018292548,-0.00011201805194791483,-0.017595743202332204
0.1051961873823223,-0.0009141045593894668,-0.00011252767992136398,-0.0176770965029656
0.10568175092136585,-0.000918251715923014,-0.00011303959188895424,-0.01775882652625755
0.10616955571987247,-0.0009224173503042417,-0.0001135537977667373,-0.0178409350217966
0.10665961212302578,-0.000926601541719752,-0.00011407030750978074,-0.01792342374733714
0.10715193052376065,-0.0009308043696626043,-0.00011458913111317771,-0.01800629446884131
0.1076465213629835,-0.0009350259139378385,-0.00011511027861204034,-0.018089548960514623
0.1081433951297938,-0.0009392662546617828,-0.00011563376008217252,-0.018173189004847306
0.10864256236170655,-0.0009435254722634022,-0.00011615958564119581,-0.018257216392652865
0.10914403364487565,-0.0009478036474839621,-0.00011668776544549356,-0.018341632923105984
0.1096478196143185,-0.0009521008613804282,-0.00011721830969269441,-0.018426440403781528
0.11015393095414151,-0.0009564171953229927,-0.00011775122862201043,-0.01851164065069751
0.11066237839776664,-0.0009607527310001898,-0.00011828653251389634,-0.01859723548835177
0.11117317272815914,-0.0009651075504166599,-0.00011882423168948414,-0.01868322674976185
0.11168632477805612,-0.0009694817358935253,-0.00011936433651171464,-0.018769616276507098
0.11220184543019636,-0.0009738753700728535,-0.00011990685738341626,-0.01885640591876678
0.11271974561755105,-0.000978288535915552,-0.00012045180475251092,-0.018943597535363496
0.11324003632355571,-0.0009827213167024527,-0.00012099918910455166,-0.019031192993800607
0.1137627285823431,-0.0009871737960369764,-0.00012154902096985374,-0.019119194170304606
0.11428783347897718,-0.0009916460578441953,-0.00012210131091976718,-0.019207602949868233
0.1148153621496883,-0.0009961381863745338,-0.0001226560695686061,-0.019296421226287094
0.11534532578210924,-0.0010006502661992181,-0.0001232133075711669,-0.019385650902206127
0.11587773561551262,-0.0010051823822180754,-0.0001237730356264706,-0.01947529388915766
0.11641260294104915,-0.0010097346196555617,-0.00012433526447516935,-0.019565352107604666
0.11694993910198712,-0.0010143070640617812,-0.0001249000049008018,-0.01965582748698414
0.11748975549395298,-0.0010188998013189563,-0.00012546726773184183,-0.01974672196574822
0.11803206356517298,-0.0010235129176324863,-0.00012603706383457861,-0.019838037491403563
0.11857687481671603,-0.0010281464995420847,-0.00012660940412286583,-0.01992977602055999
0.1191242008027375,-0.0010328006339164813,-0.00012718429955338185,-0.020021939518970636
0.11967405313072436,-0.00103747540795607,-0.00012776176112439818,-0.020114529961572633
0.12022644346174131,-0.001042170909192279,-0.0001283417998789672,-0.020207549332534835
0.12078138351067803,-0.0010468872254925045,-0.00012892442690335356,-0.020300999625297897
0.12133888504649774,-0.001051624445056886,-0.00012950965332784572,-0.020394882842619467
0.12189895989248667,-0.001056382656420538,-0.00013009749032654854,-0.02048920099661827
0.1224616199265049,-0.001061161948455445,-0.00013068794911740386,-0.020583956108817185
0.12302687708123818,-0.0010659624103691939,-0.00013128104096232513,-0.02067915021018877
0.12359474334445107,-0.0010707841317083616,-0.0001318767771689199,-0.02077478534119991
0.12416523075924113,-0.0010756272023591956,-0.0001324751690879072,-0.02087086355185467
0.12473835142429432,-0.0010804917125444345,-0.00013307622811472856,-0.020967386901741658
0.12531411749414162,-0.0010853777528292265,-0.00013367996568980066,-0.02106435746007752
0.12589254117941676,-0.0010902854141214913,-0.00013428639329876924,-0.021161777305754196
0.12647363474711515,-0.0010952147876685423,-0.00013489552247242364,-0.02125964852738204
0.1270574105208542,-0.0011001659650625793,-0.0001355073647850254,-0.02135797322333737
0.1276438808811344,-0.0011051390382389172,-0.0001361219318583068,-0.021456753501808944
0.1282330582656022,-0.0011101340994786571,-0.00013673923535753376,-0.021555991480841905
0.12882495516931342,-0.001115151241407959,-0.00013735928699482717,-0.021655689288388076
0.12941958414499863,-0.0011201905569994766,-0.0001379820985276086,-0.02175584906234861
0.13001695780332906,-0.0011252521395740383,-0.00013860768175852196,-0.021856472950623235
0.13061708881318418,-0.001130336082800284,-0.00013923604853751157,-0.02195756311115813
0.13121998990192035,-0.0011354424806959067,-0.0001398672107593634,-0.02205912171199089
0.13182567385564073,-0.0011405714276301526,-0.00014050118036499116,-0.022161150931299427
0.1324341535194665,-0.001145723018320192,-0.00014113796934340592,-0.02226365295745185
0.13304544179780914,-0.001150897347837619,-0.0001417775897278976,-0.02236662998905001
0.13365955165464427,-0.0011560945116060922,-0.00014242005359936855,-0.022470084234981053
0.13427649611378642,-0.0011613146054016016,-0.00014306537308569615,-0.02257401791446725
0.1348962882591654,-0.0011665577253559256,-0.0001437135603612091,-0.022678433257110227
0.13551894123510363,-0.001171823967955667,-0.0001443646276483233,-0.02278333250294391
0.13614446824659504,-0.0011771134300417535,-0.00014501858721440906,-0.022888717902481884
0.13677288255958495,-0.0011824262088142897,-0.0001456754513767222,-0.0229945917167678
0.13740419750125155,-0.0011877624018301475,-0.00014633523249779772,-0.023100956217424924
0.13803842646028852,-0.0011931221070040812,-0.00014699794298902067,-0.023207813686704465
0.1386755828871889,-0.00119850542260998,-0.00014766359530852074,-0.023315166417538197
0.13931568029453034,-0.0012039124472838282,-0.0001483322019637244,-0.023423016713588138
0.13995873225726185,-0.0012093432800204212,-0.0001490037755085696,-0.023531366889296305
0.14060475241299142,-0.0012147980201774875,-0.0001496783285458336,-0.023640219269936223
0.14125375446227548,-0.0012202767674744726,-0.00015035587372628142,-0.023749576191664235
0.14190575216890927,-0.0012257796219962299,-0.0001510364237492928,-0.023859440001570306
0.14256075936021878,-0.0012313066841881804,-0.00015171999136258095,-0.023969813057731236
0.14321878992735432,-0.0012368580548634397,-0.00015240658936134386,-0.02408069772925899
0.14387985782558452,-0.0012424338352006205,-0.00015309623059207942,-0.02419209639635812
0.1445439770745927,-0.0012480341267436937,-0.00015378892794753237,-0.024304011450373163
0.1452111617587742,-0.0012536590314064153,-0.00015448469437267295,-0.024416445293844957
0.14588142602753482,-0.0012593086514675422,-0.0001551835428571439,-0.024529400340559532
0.14655478409559114,-0.0012649830895764185,-0.00015588548644317565,-0.02464287901560551
0.14723125024327186,-0.00127068244875163,-0.00015659053822247225,-0.02475688375542598
0.1479108388168207,-0.0012764068323834284,-0.00015729871133468863,-0.02487141700787014
0.14859356422870068,-0.00128215634423092,-0.00015801001897011995,-0.02498648123224973
0.14927944095789958,-0.0012879310884271378,-0.00015872447436875126,-0.025102078899392453
0.1499684835502373,-0.0012937311694775065,-0.00015944209081999105,-0.025218212491694984
0.15066070661867417,-0.0012995566922594627,-0.00016016288166411397,-0.02533488450318042
0.1513561248436208,-0.0013054077620266475,-0.00016088686029097271,-0.025452097439550375
0.15205475297324955,-0.0013112844844059247,-0.00016161404014064664,-0.02556985381824184
0.15275660582380723,-0.0013171869654010266,-0.00016234443470511717,-0.02568815616848284
0.15346169827992942,-0.0013231153113914228,-0.00016307805752459242,-0.02580700703134605
0.15417004529495593,-0.0013290696291341612,-0.00016381492219282961,-0.02592640895980834
0.1548816618912481,-0.0013350500257626487,-0.0001645550423502729,-0.02604636451880187
0.15559656316050743,-0.001341056608791368,-0.0001652984316937087,-0.026166876285276978
0.15631476426409538,-0.001347089486111943,-0.0001660451039666716,-0.026287946848253776
0.15703628043335524,-0.001353148765995712,-0.0001667950729657996,-0.026409578808881347
0.15776112696993486,-0.0013592345570968935,-0.00016754835253876145,-0.026531774780494698
0.15848931924611134,-0.0013653469684483366,-0.00016830495658434966,-0.02665453738867261
0.159220872705117,-0.001371486109466877,-0.00016906489905382883,-0.026777869271295485
0.15995580286146688,-0.0013776520899502558,-0.00016982819394955042,-0.026901773078603287
0.1606941253012877,-0.001383845020081246,-0.00017059485532584836,-0.027026251473254173
0.16143585568264862,-0.0013900650104257362,-0.00017136489728913857,-0.02715130713038298
0.16218100973589297,-0.0013963121719336828,-0.00017213833399733566,-0.027276942737659505
0.16292960326397224,-0.001402586615940877,-0.0001729151796621229,-0.027403160995350256
0.16368165214278085,-0.0014088884541695803,-0.0001736954485454064,-0.0275299646163745
0.16443717232149316,-0.001415217798726771,-0.00017447915496272885,-0.027657356326366584
0.1651961798229015,-0.001421574762109038,-0.00017526631328280712,-0.027785338863736082
0.16595869074375605,-0.0014279594571982217,-0.00017605693792650077,-0.027913914979727106
0.16672472125510626,-0.001434371997265418,-0.0001768510433663515,-0.02804308743847786
0.16749428760264373,-0.0014408124959730546,-0.00017764864412932115,-0.028172859017084436
0.16826740610704674,-0.0014472810673688504,-0.00017844975479576486,-0.02830323250566155
0.16904409316432642,-0.001453777825893183,-0.00017925438999794865,-0.028434210707401684
0.16982436524617442,-0.0014603028863770782,-0.0001800625644219936,-0.028565796438639057
0.17060823890031235,-0.0014668563640429682,-0.00018087429280868092,-0.028697992528912405
0.17139573075084252,-0.0014734383745031662,-0.00018168958994923282,-0.028830801821023724
0.1721868574986007,-0.001480049033765457,-0.0001825084706917172,-0.028964227171105486
0.17298163592151014,-0.0014866884582271356,-0.00018333094993557553,-0.029098271448680695
0.17378008287493754,-0.0014933567646822274,-0.0001841570426373471,-0.029232937536729123
0.17458221529205037,-0.0015000540703161286,-0.0001849867638033704,-0.029368228331746408
0.1753880501841761,-0.0015067804927103303,-0.00018582012849733984,-0.029504146743811615
0.1761976046411629,-0.0015135361498412147,-0.0001866571518364393,-0.029640695696651984
0.17701089583174212,-0.0015203211600794222,-0.00018749784899181713,-0.029777878127704337
0.1778279410038923,-0.0015271356421926803,-0.00018834223518826435,-0.02991569698818108
0.17864875748520506,-0.0015339797153447463,-0.0001891903257074393,-0.030054155243137638
0.17947336268325265,-0.001540853499097347,-0.00019004213588434758,-0.030193255871534753
0.1803017740859569,-0.001547757113407545,-0.00019089768110713923,-0.030333001866305373
0.18113400926196024,-0.0015546906786311932,-0.00019175697682217007,-0.030473396234422957
0.18197008586099836,-0.0015616543155243467,-0.0001926200385291131,-0.03061444199696373
0.1828100216142743,-0.0015686481452376873,-0.0001934868817820202,-0.030756142189176352
0.18365383433483465,-0.0015756722893249594,-0.00019435752219175867,-0.030898499860548562
0.18450154191794738,-0.001582726869737423,-0.00019523197542387327,-0.031041518074873667
0.18535316234148114,-0.001589812008826584,-0.00019611025719805085,-0.031185199910318175
0.18620871366628675,-0.001596927829344411,-0.00019699238329342686,-0.031329548459492124
0.18706821403658005,-0.0016040744544431164,-0.0001978783695395815,-0.031474566829513426
0.18793168168032684,-0.001611252007677005,-0.00019876823182597242,-0.031620258142079354
0.18879913490962935,-0.0016184606130009102,-0.00019966198609648435,-0.03176662553353624
0.18967059212111465,-0.001625700394770694,-0.00020055964835016216,-0.031913672154944527
0.19054607179632474,-0.0016329714777461894,-0.00020146123464332314,-0.03206140117215297
0.19142559250210858,-0.0016402739870876011,-0.000202366761087775,-0.03220981576586655
0.19230917289101584,-0.0016476080483599686,-0.00020327624385224418,-0.03235891913171689
0.1931968317016924,-0.0016549737875292524,-0.0002041896991611707,-0.032508714480332414
0.19408858775927784,-0.0016623713309663682,-0.00020510714329602606,-0.032659205037410155
0.19498445997580455,-0.0016698008054442256,-0.00020602859259491474,-0.03281039404378778
0.195884467350599,-0.0016772623381399521,-0.0002069540634510291,-0.03296228475551154
0.1967886289706845,-0.0016847560566362152,-0.00020788357231626837,-0.03311488044391241
0.19769696401118608,-0.0016922820889173885,-0.00020881713569878161,-0.033268184395677775
0.19860949173573716,-0.0016998405633741197,-0.0002097547701637225,-0.03342219991292127
0.19952623149688797,-0.001707431608802175,-0.0002106964923329754,-0.03357693031325758
0.20044720273651614,-0.0017150553543997988,-0.00021164231888499722,-0.033732378929876974
0.20137242498623883,-0.0017227119297726753,-0.00021259226655730116,-0.033888549111616685
0.2023019178678272,-0.0017304014649294841,-0.00021354635214240113,-0.03404544422303613
0.20323570109362218,-0.0017381240902872462,-0.00021450459249167708,-0.034203067644490916
0.20417379446695297,-0.00174587993666529,-0.00021546700451476782,-0.03436142277220924
0.20511621788255657,-0.0017536691352905188,-0.0002164336051759773,-0.03452051301836235
0.20606299132700007,-0.0017614918177947501,-0.00021740441149998722,-0.03468034181114609
0.20701413487910425,-0.0017693481162163287,-0.00021837944056792336,-0.034840912594851794
0.2079696687103696,-0.0017772381629974979,-0.000219358709519053,-0.035002228829946205
0.20892961308540398,-0.001785162090988578,-0.0002203422355505305,-0.035164293993143275
0.20989398836235246,-0.0017931200334456072,-0.0002213300359176065,-0.03532711157748631
0.21086281499332898,-0.0018011121240293637,-0.00022232212793314786,-0.03549068509242107
0.2118361135248502,-0.001809138496807648,-0.0002233185289687702,-0.035655018063876165
0.21281390459827124,-0.001817199286253766,-0.00022431925645309788,-0.03582011403433816
0.21379620895022325,-0.0018252946272473423,-0.00022532432787485652,-0.035985976562933716
0.21478304741305343,-0.0018334246550735303,-0.0002263337607795264,-0.03615260922550344
0.21577444091526668,-0.0018415895054225938,-0.0002273475727710603,-0.03632001561468603
0.21677041048196952,-0.001849789314393298,-0.0002283657815133718,-0.03648819933999398
0.2177709772353159,-0.0018580242184860632,-0.00022938840472665054,-0.036657164027893825
0.2187761623949553,-0.0018662943546110154,-0.0002304154601921935,-0.036826913321889324
0.21978598727848253,-0.0018745998600822036,-0.00023144696574803225,-0.03699745088259752
0.22080047330189004,-0.0018829408726167985,-0.0002324829392916986,-0.037168780387833604
0.22181964198002194,-0.0018913175303398517,-0.00023352339877930867,-0.037340905532689546
0.22284351492703042,-0.0018997299717813324,-0.00023456836222672246,-0.037513830029617154
0.223872113856834,-0.0019081783358744593,-0.00023561784770690508,-0.03768755760850981
0.22490546058357816,-0.0019166627619573854,-0.0002366718733528176,-0.03786209201678411
0.2259435770220978,-0.0019251833897739924,-0.00023773045735812516,-0.038037437019465804
0.22698648518838224,-0.0019337403594706488,-0.00023879361797156582,-0.03821359639926713
0.22803420720004186,-0.0019423338115980705,-0.00023986137350492316,-0.03839057395667744
0.22908676527677735,-0.001950963887110544,-0.00024093374232751538,-0.03856837351004207
0.23014418174085088,-0.0019596307273663225,-0.00024201074286771788,-0.038746998895648394
0.23120647901755953,-0.001968334474124105,-0.0002430923936129899,-0.03892645396781092
0.23227367963571074,-0.0019770752695485606,-0.0002441787131116338,-0.03910674259895714
0.23334580622810033,-0.0019858532562026746,-0.00024526971996948155,-0.03928786867971102
0.23442288153199228,-0.001994668577054467,-0.0002463654328528123,-0.03946983611898074
0.23550492838960102,-0.0020035213754709957,-0.00024746587048677385,-0.03965264884404411
0.23659196974857588,-0.002012411795222218,-0.00024857105165726825,-0.03983631080063723
0.23768402866248772,-0.0020213399804764154,-0.0002496809952077608,-0.040020825953038776
0.2387811282913178,-0.0020303060758036276,-0.00025079572004290226,-0.04020619828415935
0.2398832919019491,-0.0020393102261714647,-0.00025191524512661396,-0.040392431795630526
0.24099054286865956,-0.002048352576947882,-0.0002530395894808638,-0.040579530507890024
0.2421029046736179,-0.002057433273898182,-0.0002541687721899935,-0.04076749846027538
0.2432204009073816,-0.0020665524631860903,-0.00025530281239638167,-0.04095633971110807
0.24434305526939726,-0.002075710291373114,-0.00025644172930188624,-0.04114605833778553
0.2454708915685031,-0.0020849069054152476,-0.00025758554216871304,-0.04133665843687267
0.246603933723434,-0.002094142452666539,-0.0002587342703191307,-0.041528144124190314
0.24774220576332862,-0.002103417080874908,-0.00025988793313379965,-0.04172051953490624
0.24888573182823917,-0.002112730938183312,-0.0002610465500550775,-0.041913788823628534
0.2500345361696432,-0.0021220841731284983,-0.00026221014058303927,-0.04210795616449351
0.25118864315095807,-0.002131476934639659,-0.00026337872427925185,-0.04230302575126301
0.2523480772480575,-0.002140909372039536,-0.00026455232076488106,-0.042499001797412825
0.2535128630497908,-0.0021503816350411462,-0.0002657309497198432,-0.04269588853622748
0.25468302525850417,-0.0021598938737489174,-0.0002669146308847358,-0.04289369022089372
0.25585858869056455,-0.0021694462386570718,-0.0002681033840598788,-0.04309241112459352
0.25703957827688634,-0.002179038880648259,-0.00026929722910563073,-0.04329205554060052
0.2582260190634596,-0.0021886719509934733,-0.00027049618594155,-0.04349262778237241
0.25941793621188136,-0.0021983456013508424,-0.00027170027454787493,-0.04369413218364844
0.2606153549998895,-0.0022080599837648873,-0.0002729095149641104,-0.04389657309854227
0.2618183008218985,-0.0022178152506649976,-0.00027412392728912334,-0.04409995490164057
0.26302679918953814,-0.0022276115548637986,-0.00027534353168286386,-0.04430428198809943
0.2642408757321946,-0.0022374490495602013,-0.00027656834836426364,-0.04450955877373971
0.2654605561975539,-0.002247327888330824,-0.00027779839761087494,-0.0447157896951451
0.2666858664521479,-0.00225724822513622,-0.0002790336997630368,-0.04492297920976237
0.2679168324819031,-0.002267210214316414,-0.0002802742752180685,-0.0451311317959957
0.26915348039269155,-0.002277214010589833,-0.0002815201444345574,-0.0453402519533092
0.2703958364108843,-0.0022872597690510887,-0.0002827713279292241,-0.04555034420232302
0.2716439268839082,-0.0022973476451729714,-0.000284027846280638,-0.04576141308491559
0.272897778280804,-0.002307477794802533,-0.0002852897201248104,-0.04597346316432289
0.27415741719278824,-0.0023176503741600797,-0.00028655697015903155,-0.046186499025238845
0.2754228703338166,-0.0023278655398389038,-0.0002878296171387454,-0.0464005252739163
0.27669416454115114,-0.0023381234488037378,-0.00028910768188011626,-0.04661554653826938
0.27797132677592884,-0.0023484242583879517,-0.0002903911852577208,-0.046831567467974386
0.27925438412373377,-0.002358768126293915,-0.00029168014820654073,-0.047048592734574235
0.2805433637951713,-0.002369155210589995,-0.0002929745917203562,-0.04726662703157967
0.28183829312644537,-0.00237958566971259,-0.0002942745368524659,-0.04748567507457185
0.2831391995799379,-0.002390059662457796,-0.0002955800047151322,-0.04770574160130985
0.28444611074479154,-0.002400577347988031,-0.000296891016480307,-0.04792683137183092
0.28575905433749466,-0.002411138885824087,-0.00029820759337884973,-0.048148949168559135
0.28707805820246907,-0.0024217444358449022,-0.00029952975670044437,-0.04837209979640786
0.28840315031266056,-0.0024323941582912096,-0.0003008575277943348,-0.048596288082886116
0.28973435877013226,-0.0024430882137555397,-0.0003021909280682014,-0.04882151887820636
0.2910717118066605,-0.0024538267631855517,-0.0003035299789894839,-0.04904779705539045
0.29241523778433354,-0.0024646099678820167,-0.0003048747020832145,-0.04927512751037611
0.2937649651961531,-0.0024754379894951785,-0.0003062251189327635,-0.049503515162124916
0.29512092266663853,-0.002486310990024634,-0.0003075812511828051,-0.04973296495273278
0.2964831389524342,-0.002497229131817964,-0.00030894312053401034,-0.04996348184753562
0.29785164294291894,-0.002508192577564565,-0.0003103107487464835,-0.050195070835220935
0.2992264636608189,-0.0025192014902999213,-0.00031168415763807263,-0.05042773692793517
0.30060763026282306,-0.0025302560334000673,-0.00031306336908594874,-0.05066148516139622
0.3019951720402016,-0.0025413563705773538,-0.00031444840502457155,-0.050896320595004436
0.30338911841942706,-0.0025525026658847726,-0.0003158392874466899,-0.05113224831195043
0.3047894989627983,-0.002563695083708246,-0.0003172360384036472,-0.05136927341933104
0.3061963433690677,-0.0025749337887665453,-0.00031863868000323736,-0.05160740104825836
0.3076096814740708,-0.002586218946108761,-0.0003200472344124658,-0.051846636353975274
0.30902954325135906,-0.0025975507211130856,-0.00032146172385459344,-0.05208698451596543
0.31045595881283555,-0.0026089292794832693,-0.0003228821706120225,-0.05232845073807126
0.3118889584093937,-0.0026203547872471985,-0.00032430859702264257,-0.052571040248602756
0.31332857243155854,-0.002631827410752683,-0.0003257410254833081,-0.05281475830045829
0.3147748314101316,-0.0026433473166687736,-0.0003271794784463054,-0.05305961017123488
0.31622776601683794,-0.0026549146719794642,-0.00032862397842260335,-0.05330560116334819
0.31768740706497706,-0.0026665296439844543,-0.00033007454797855844,-0.053552736604143975
0.31915378551007617,-0.0026781924002927805,-0.0003315312097374183,-0.0538010218460205
0.3206269324505466,-0.002689903108824659,-0.0003329939863805935,-0.05405046226654233
0.32210687912834346,-0.0027016619378052702,-0.0003344629006435511,-0.05430106326855921
0.32359365692962827,-0.00271346905576417,-0.00033593797531896396,-0.05455283028032306
0.3250872973854344,-0.002725324631532396,-0.00033741923325612106,-0.05480576875561118
0.32658783217233583,-0.00273722883423827,-0.00033890669735940095,-0.05505988417384056
0.328095293113119,-0.002749181833306178,-0.0003404003905890912,-0.05531518204019111
0.32960971217745777,-0.0027611837984532384,-0.0003419003359615084,-0.05557166788572646
0.3311311214825911,-0.002773234899686218,-0.0003434065565474788,-0.055829347267511514
0.33265955329400454,-0.0027853353072998955,-0.00034491907547351926,-0.05608822576873867
0.3341950400261143,-0.002797485191870351,-0.0003464379159206751,-0.05634830899884734
0.3357376142429547,-0.0028096847242555906,-0.00034796310112594097,-0.05660960259364751
0.3372873086588689,-0.002821934075593125,-0.00034949465437981455,-0.05687211221544234
0.33884415613920255,-0.002834233417293194,-0.0003510325990269012,-0.05713584355315206
0.3404081897010009,-0.002846582921037904,-0.00035257695846828397,-0.05740080232244041
0.3419794425137089,-0.0028589827587767276,-0.0003541277561554444,-0.057666994265835436
0.34355794789987465,-0.002871433102725786,-0.000355685015596159,-0.05793442515285855
0.3451437393358563,-0.002883934125361376,-0.0003572487603511253,-0.05820310078014937
0.34673685045253166,-0.0028964859994179844,-0.00035881901403458244,-0.058473026971592304
0.34833731503601184,-0.0029090888978862057,-0.00036039580031364127,-0.058744209578442876
0.3499451670283573,-0.0029217429940052437,-0.00036197914290726497,-0.05901665447945657
0.35156044052829816,-0.0029344484612642747,-0.00036356906558889684,-0.05929036758101683
0.353183169791957,-0.0029472054733952133,-0.00036516559218344744,-0.05956535481726279
0.35481338923357547,-0.00296001420437128,-0.0003667687465675767,-0.059841622150220014
0.3564511334262443,-0.0029728748284010803,-0.00036837855266986006,-0.06011917556992999
0.35809643710263606,-0.0029857875199276736,-0.00036999503447190084,-0.0603980210945802
0.35974933515574237,-0.002998752453621148,-0.0003716182160045006,-0.06067816477063546
0.36140986263961333,-0.0030117698043783023,-0.000373248121350424,-0.06095961267296924
0.3630780547701014,-0.0030248397473159527,-0.00037488477464339904,-0.06124237090499613
0.36475394692560786,-0.003037962457769344,-0.00037652820006794604,-0.06152644559880545
0.36643757464783333,-0.0030511381112852407,-0.0003781784218580277,-0.06181184291529226
0.3681289736425315,-0.00306436688362084,-0.00037983546429806096,-0.062098569044294206
0.3698281797802663,-0.003077648950736878,-0.00038149935172216283,-0.06238663020472413
0.37153522909717257,-0.0030909844887945575,-0.0003831701085124534,-0.06267603264470409
0.3732501577957206,-0.0031043736741524714,-0.00038484775910172886,-0.06296678264170466
0.3749730022454836,-0.00311781668336046,-0.0003865323279710613,-0.06325888650267722
0.37670379898390893,-0.0031313136931546723,-0.0003882238396496453,-0.06355235056419385
0.37844258471709336,-0.0031448648804552294,-0.0003899223187146442,-0.06384718119258238
0.38018939632056126,-0.003158470422359647,-0.00039162778979021356,-0.0641433847840652
0.3819442708400466,-0.003172130496140403,-0.0003933402775497172,-0.06444096776489881
0.38370724549227886,-0.0031858452792377836,-0.0003950598067118013,-0.06473993659151192
0.3854783576657719,-0.0031996149492560452,-0.00039678640204261485,-0.06504029775064543
0.3872576449216173,-0.0032134396839599536,-0.00039852008835507925,-0.0653420577594924
0.38904514499428067,-0.0032273196612672933,-0.0004002608905059124,-0.06564522316583933
0.3908408957924021,-0.003241255059246721,-0.0004020088334003421,-0.06594980054820863
0.39264493539959994,-0.003255246056109816,-0.00040376394198688765,-0.06625579651599958
0.39445730207527846,-0.003269292830208951,-0.00040552624125888317,-0.06656321770962982
0.39627803425543956,-0.0032833955600298317,-0.00040729575625518045,-0.06687207080068266
0.3981071705534973,-0.0032975544241866475,-0.0004090725120575345,-0.06718236249204666
0.39994474976109756,-0.003311769601418427,-0.0004108565337924945,-0.0674940995180633
0.40179081084894,-0.003326041270581471,-0.00041264784662760763,-0.06780728864466891
0.40364539296760504,-0.0033403696106444006,-0.0004144464757762789,-0.06812193666954527
0.40550853544838394,-0.003354754800685014,-0.0004162524464918443,-0.06843805042226037
0.40738027780411284,-0.0033691970198793894,-0.0004180657840705393,-0.06875563676442047
0.40926065973001097,-0.003383696447503511,-0.000419886513850555,-0.06907470258981359
0.4111497211045223,-0.003398253262920357,-0.0004217146612100293,-0.06939525482455972
0.41304750199016144,-0.0034128676455787957,-0.000423550251568124,-0.06971730042725932
0.41495404263436303,-0.0034275397750049646,-0.0004253933103845631,-0.07004084638914289
0.41686938347033553,-0.0034422698307991525,-0.00042724386315869665,-0.07036589973422118
0.41879356511791843,-0.003457057992626106,-0.0004291019354278522,-0.07069246751943407
0.4207266283844442,-0.003471904440212988,-0.00043096755277092016,-0.07102055683480539
0.4226686142656031,-0.003486809353338496,-0.0004328407408013584,-0.07135017480358997
0.424619563946313,-0.003501772911830945,-0.00043472152517232696,-0.07168132858243023
0.4265795188015928,-0.0035167952955592933,-0.00043660993157588205,-0.07201402536150946
0.4285485203974396,-0.0035318766844271605,-0.000438505985737407,-0.07234827236470041
0.43052661049171076,-0.0035470172583664927,-0.00044040971341992405,-0.07268407684972547
0.43251383103500884,-0.003562217197332287,-0.0004423211404235299,-0.07302144610830895
0.43451022417157165,-0.00357747668129195,-0.00044424029258161593,-0.07336038746633358
0.4365158322401661,-0.0035927958902232516,-0.0004461671957629243,-0.07370090828399518
0.4385306977749858,-0.0036081750041047542,-0.00044810187586967633,-0.07404301595596116
0.44055486350655343,-0.0036236142029089716,-0.00045004435883844326,-0.07438671791152758
0.4425883723626267,-0.003639113666596143,-0.0004519946706392307,-0.07473202161477825
0.4446312674691088,-0.0036546735751067914,-0.00045395283727277307,-0.07507893456474055
0.44668359215096326,-0.003670294108353797,-0.00045591888477272176,-0.07542746429554761
0.4487453899331323,-0.0036859754462148352,-0.00045789283920258383,-0.07577761837659706
0.4508167045414603,-0.00370171776852888,-0.0004598747266585119,-0.07612940441271224
0.4528975799036209,-0.003717521255082863,-0.00046186457326505005,-0.07648283004430377
0.4549880601500487,-0.0037333860856078025,-0.00046386240517709077,-0.0768379029475305
0.4570881896148752,-0.0037493124397698866,-0.0004658682485778909,-0.07719463083446274
0.45919801283686873,-0.003765300497163235,-0.0004678821296779243,-0.07755302145324487
0.46131757456037953,-0.003781350437301797,-0.00046990407471696487,-0.07791308258826059
0.46344691973628793,-0.0037974624396123285,-0.00047193410995995024,-0.07827482206029401
0.4655860935229589,-0.003813636683423157,-0.0004739722616990694,-0.07863824772670053
0.4677351412871981,-0.0038298733479607385,-0.00047601855625153944,-0.07900336748156649
0.46989410860521535,-0.003846172612336948,-0.00047807301995930144,-0.07937018925587955
0.47206304126359044,-0.0038625346555455097,-0.00048013567918871506,-0.07973872101769364
0.4742419852602446,-0.003878959656446955,-0.0004822065603284573,-0.08010897077229728
0.4764309868054156,-0.003895447793767078,-0.00048428568979221726,-0.08048094656238354
0.47863009232263826,-0.003911999246084043,-0.0004863730940137166,-0.0808546564682158
0.4808393484497285,-0.003928614191820654,-0.0004884687994491665,-0.08123010860780025
0.4830588020397726,-0.003945292809236254,-0.0004905728325739657,-0.08160731113705315
0.485288500162121,-0.003962035276416787,-0.0004926852198844396,-0.08198627224997432
0.4875284901033863,-0.003978841771265826,-0.0004948059878959819,-0.08236700017881923
0.48977881936844614,-0.003995712471496401,-0.0004969351631414279,-0.08274950319426672
0.49203953568145087,-0.004012647554620544,-0.0004990727721717197,-0.08313378960559722
0.4943106869868354,-0.004029647197940836,-0.0005012188415548831,-0.08351986776086245
0.49659232145033605,-0.0040467115785402675,-0.0005033733978741656,-0.083907746047062
0.4988844874600122,-0.0040638408732729,-0.0005055364677280954,-0.08429743289031491
0.5011872336272722,-0.004081035258755011,-0.0005077080777299433,-0.08468893675603886
0.5035006087879047,-0.004098294911353658,-0.000509888254506218,-0.08508226614912415
0.505824662003114,-0.0041156200071782445,-0.0005120770246960029,-0.08547742961410884
0.5081594425605604,-0.004133010722070021,-0.0005142744149499361,-0.08587443573535966
0.5105049999754062,-0.004150467231591646,-0.0005164804519306294,-0.08627329313724745
0.5128613839913648,-0.004167989711016752,-0.0005186951623102002,-0.08667401048432664
0.5152286445817564,-0.004185578335321168,-0.0005209185727691227,-0.08707659648151281
0.5176068319505677,-0.004203233279170227,-0.0005231507099973747,-0.08748105987426613
0.5199959965335159,-0.004220954716909683,-0.0005253916006922034,-0.08788740944876831
0.5223961889991198,-0.004238742822555035,-0.000527641271556735,-0.08829565403210513
0.5248074602497725,-0.004256597769780554,-0.0005298997493013625,-0.08870580249245004
0.5272298614228227,-0.0042745197319064695,-0.0005321670606381211,-0.08911786373924206
0.5296634438916578,-0.004292508881891578,-0.0005344432322858223,-0.08953184672337404
0.5321082592667942,-0.004310565392318657,-0.0005367282909647901,-0.08994776043737343
0.5345643593969717,-0.004328689435385552,-0.0005390222633963075,-0.09036561391558649
0.5370317963702527,-0.0043468811828925626,-0.0005413251763042447,-0.0907854162343645
0.5395106225151276,-0.004365140806230917,-0.0005436370564111156,-0.09120717651224934
0.5420008904016238,-0.004383468476370929,-0.0005459579304387336,-0.0916309039101594
0.5445026528424212,-0.004401864363851477,-0.0005482878251055935,-0.09205660763157497
0.5470159628939716,-0.004420328638767232,-0.0005506267671297103,-0.09248429692273034
0.5495408738576245,-0.004438861470756712,-0.0005529747832215076,-0.09291398107279487
0.5520774392807574,-0.004457463028989177,-0.0005553319000888382,-0.09334566941407033
0.5546257129579107,-0.0044761334821550305,-0.0005576981444322915,-0.09377937132217254
0.5571857489319298,-0.00449487299844896,-0.0005600735429437782,-0.09421509621622581
0.5597576014951101,-0.004513681745563668,-0.000562458122308754,-0.09465285355905302
0.5623413251903491,-0.004532559890670098,-0.0005648519092013967,-0.09509265285736589
0.5649369748123025,-0.0045515076004102135,-0.0005672549302867063,-0.09553450366195869
0.5675446054085471,-0.004570525040880791,-0.0005696672122159157,-0.09597841556789823
0.5701642722807475,-0.0045896123776226665,-0.0005720887816293177,-0.09642439821472083
0.5727960309858292,-0.004608769775605518,-0.0005745196651517889,-0.0968724612866212
0.5754399373371569,-0.004627997399216765,-0.0005769598893933007,-0.0973226145126512
0.5780960474057181,-0.004647295412244277,-0.0005794094809473574,-0.09777486766691414
0.580764417521312,-0.004666663977866984,-0.0005818684663899155,-0.09822923056875735
0.5834451042737447,-0.004686103258639075,-0.0005843368722774512,-0.09868571308297272
0.5861381645140288,-0.00470561341647655,-0.0005868147251477012,-0.09914432511999104
0.588843655355589,-0.004725194612641791,-0.0005893020515156472,-0.0996050766360797
0.591561634175474,-0.004744847007732201,-0.0005917988778741297,-0.10006797763354164
0.5942921586155727,-0.0047645707616635275,-0.0005943052306933614,-0.1005330381609144
0.5970352865838369,-0.004784366033654691,-0.0005968211364164055,-0.1010002683131676
0.5997910762555094,-0.004804232982217728,-0.0005993466214617341,-0.10146967823190378
0.6025595860743578,-0.004824171765137078,-0.0006018817122196762,-0.10194127810556147
0.6053408747539136,-0.004844182539459131,-0.0006044264350514212,-0.10241507816961205
0.6081350012787179,-0.004864265461473954,-0.0006069808162877788,-0.10289108870676458
0.610942024905572,-0.004884420686703828,-0.0006095448822285424,-0.10336932004716652
0.6137620051647943,-0.004904648369884085,-0.0006121186591385424,-0.10384978256860576
0.6165950018614822,-0.0049249486649500145,-0.0006147021732512904,-0.10433248669671835
0.6194410750767815,-0.004945321725020128,-0.0006172954507628148,-0.10481744290518885
0.6223002851691596,-0.004965767702381422,-0.0006198985178323516,-0.10530466171595461
0.6251726927756859,-0.004986286748471369,-0.0006225114005800905,-0.1057941536994135
0.628058358813318,-0.0050068790138632574,-0.0006251341250863838,-0.10628592947462746
0.6309573444801934,-0.005027544648252341,-0.0006277667173910764,-0.10677999970953118
0.633869711256927,-0.005048283800433707,-0.0006304092034907397,-0.10727637512113741
0.6367955209079159,-0.0050690966182899725,-0.0006330616093366338,-0.107775066475744
0.6397348354826482,-0.005089983248774177,-0.000635723960835124,-0.1082760845891432
0.6426877173170197,-0.005110943837890846,-0.0006383962838455094,-0.10877944032683055
0.6456542290346556,-0.00513197853068081,-0.0006410786041773503,-0.10928514460421272
0.6486344335482385,-0.0051530874712033044,-0.0006437709475906183,-0.10979320838681764
0.6516283940608427,-0.0051742708025188594,-0.0006464733397921473,-0.11030364269050442
0.654636174067275,-0.0051955286666712135,-0.0006491858064370055,-0.11081645858167717
0.6576578373554206,-0.00521686120466947,-0.0006519083731238171,-0.1113316671774908
0.6606934480075961,-0.005238268556472186,-0.0006546410653961224,-0.11184927964606833
0.6637430704019089,-0.005259750860965469,-0.0006573839087360757,-0.11236930720670804
0.6668067692136223,-0.005281308255949321,-0.0006601369285686303,-0.11289176113010187
0.6698846094165265,-0.005302940878115388,-0.000662900150257813,-0.1134166527385452
0.6729766562843179,-0.005324648863029737,-0.0006656735991007639,-0.11394399340615106
0.6760829753919819,-0.00534643234511697,-0.000668457300333506,-0.11447379455906598
0.6792036326171846,-0.0053682914576352785,-0.0006712512791233598,-0.11500606767568362
0.6823386941416697,-0.005390226332663211,-0.0006740555605698762,-0.11554082428686098
0.6854882264526617,-0.005412237101077092,-0.0006768701697021749,-0.11607807597613352
0.6886522963442762,-0.005434323892532054,-0.0006796951314785018,-0.11661783437993295
0.6918309709189366,-0.005456486835444706,-0.0006825304707829275,-0.11716011118780305
0.6950243175887969,-0.005478726056968906,-0.0006853762124233949,-0.11770491814261569
0.6982324040771715,-0.005501041682981058,-0.0006882323811333607,-0.11825226704079278
0.7014552984199713,-0.0055234338380556166,-0.0006910990015641144,-0.11880216973251935
0.704693068967147,-0.005545902645446855,-0.0006939760982877624,-0.11935463812196584
0.707945784384138,-0.005568448227068618,-0.0006968636957942444,-0.11990968416750683
0.7112135136533292,-0.005591070703471426,-0.00069976181848734,-0.12046731988193936
0.7144963260755135,-0.005613770193825816,-0.0007026704906865083,-0.12102755733270325
0.7177942912713619,-0.005636546815896047,-0.0007055897366210061,-0.12159040864210273
0.7211074791828997,-0.005659400686023151,-0.0007085195804314583,-0.1221558859875269
0.7244359600749902,-0.005682331919101328,-0.0007114600461651915,-0.12272400160166946
0.7277798045368242,-0.00570534062855696,-0.0007144111577765395,-0.12329476777275335
0.7311390834834176,-0.005728426926326066,-0.0007173729391223981,-0.12386819684474969
0.7345138681571151,-0.005751590922833886,-0.0007203454139623803,-0.12444430121760199
0.7379042301291011,-0.005774832726970647,-0.0007233286059562179,-0.1250230933474501
0.7413102413009177,-0.005798152446072077,-0.0007263225386616456,-0.1256045857468515
0.7447319739059892,-0.005821550185892833,-0.000729327235530396,-0.12618879098500393
0.7481695005111545,-0.005845026050587945,-0.000732342719911435,-0.12677572168797474
0.7516228940182057,-0.005868580142686283,-0.0007353690150421752,-0.1273653905389182
0.7550922276654342,-0.0058922125630709145,-0.000738406144051184,-0.1279578102783055
0.758577575029184,-0.0059159234109514465,-0.0007414541299546216,-0.12855299370414688
0.7620790100254122,-0.005939712783844811,-0.0007445129956524105,-0.12915095367221766
0.7655966069112565,-0.005963580777549134,-0.0007475827639301559,-0.1297517030962855
0.7691304402866098,-0.005987527486119102,-0.0007506634574510205,-0.13035525494833297
0.7726805850957026,-0.006011553001845156,-0.0007537550987617579,-0.13096162225878877
0.776247116628692,-0.0060356574152254485,-0.0007568577102804074,-0.1315708181167474
0.7798301105232589,-0.006059840814942888,-0.0007599713143035582,-0.13218285567020427
0.783429642766212,-0.00608410328784075,-0.0007630959329967654,-0.13279774812627446
0.7870457896950989,-0.006108444918897573,-0.0007662315883973904,-0.1334155087514257
0.7906786279998254,-0.006132865791201617,-0.0007693783024093804,-0.13403615087170556
0.7943282347242817,-0.006157365985925077,-0.0007725360968023015,-0.13465968787296564
0.7979946872679768,-0.00618194558229942,-0.0007757049932078422,-0.13528613320109334
0.8016780633876793,-0.00620660465758894,-0.0007788850131185619,-0.13591550036223884
0.8053784411990669,-0.006231343287066154,-0.0007820761778856159,-0.13654780292304308
0.8090958991783825,-0.006256161543983436,-0.0007852785087150733,-0.13718305451086685
0.8128305161640995,-0.006281059499548856,-0.0007884920266669924,-0.13782126881401985
0.8165823713585927,-0.006306037222896735,-0.0007917167526508131,-0.13846245958198894
0.8203515443298185,-0.006331094781064832,-0.0007949527074266698,-0.1391066406256687
0.8241381150130025,-0.006356232238962405,-0.00079819991159809,-0.1397538258175894
0.8279421637123344,-0.006381449659348854,-0.0008014583856142796,-0.14040402909214691
0.8317637711026709,-0.006406747102799782,-0.000804728149763537,-0.14105726444583228
0.8356030182312478,-0.006432124627684413,-0.000808009224172841,-0.14171354593746102
0.8394599865193973,-0.006457582290134228,-0.0008113016288056539,-0.1423728876884047
0.8433347577642752,-0.006483120144018897,-0.0008146053834585554,-0.14303530388281843
0.8472274141405963,-0.006508738240913894,-0.000817920507757476,-0.1437008087678706
0.8511380382023763,-0.006534436630073129,-0.000821247021157081,-0.14436941665397576
0.8550667128846832,-0.006560215358402072,-0.0008245849429387363,-0.14504114191502243
0.8590135215053956,-0.006586074470425654,-0.0008279342922033684,-0.14571599898860263
0.8629785477669701,-0.006612014008262156,-0.0008312950878743402,-0.146394002376244
0.8669618757582165,-0.006638034011591602,-0.0008346673486911519,-0.1470751666436374
0.8709635899560806,-0.006664134517627208,-0.0008380510932085873,-0.14775950642086988
0.874983775227436,-0.006690315561085416,-0.0008414463397916299,-0.14844703640265053
0.8790225168308843,-0.006716577174154736,-0.0008448531066159675,-0.1491377713485454
0.8830799004185627,-0.006742919386466651,-0.0008482714116620914,-0.14983172608320297
0.8871560120379608,-0.006769342225065579,-0.0008517012727148594,-0.1505289154965872
0.8912509381337455,-0.006795845714376108,-0.0008551427073588185,-0.1512293545442047
0.8953647655495938,-0.006822429876173427,-0.0008585957329757995,-0.15193305824733544
0.8994975815300351,-0.006849094729552559,-0.0008620603667437668,-0.15264004169326317
0.9036494737223014,-0.006875840290895233,-0.0008655366256319322,-0.15335032003550336
0.9078205301781856,-0.006902666573840082,-0.0008690245263975009,-0.1540639084940321
0.9120108393559097,-0.006929573589249162,-0.0008725240855849529,-0.1547808223555161
0.9162204901219997,-0.00695656134517742,-0.0008760353195200449,-0.15550107697354054
0.9204495717531712,-0.006983629846838591,-0.0008795582443104476,-0.1562246877688391
0.9246981739382225,-0.007010779096573776,-0.0008830928758399445,-0.15695167022952042
0.9289663867799363,-0.007038009093819197,-0.0008866392297655481,-0.15768203991129698
0.933254300796991,-0.0070653198350711256,-0.0008901973215156157,-0.15841581243771288
0.9375620069258802,-0.0070927113138554605,-0.0008937671662874252,-0.1591530035003718
0.9418895965228413,-0.007120183520690854,-0.0008973487790402141,-0.1598936288591621
0.946237161365793,-0.007147736443058388,-0.0009009421744974549,-0.16063770434248734
0.9506047936562815,-0.007175370065364284,-0.0009045473671398299,-0.16138524584748923
0.9549925860214359,-0.007203084368909709,-0.0009081643712024232,-0.1621362693402745
0.9594006315159331,-0.007230879331852791,-0.0009117932006740742,-0.16289079085614339
0.9638290236239705,-0.007258754929175102,-0.0009154338692907644,-0.16364882649981047
0.9682778562612491,-0.007286711132647819,-0.000919086390534908,-0.16441039244563285
0.9727472237769651,-0.0073147479107956844,-0.0009227507776303476,-0.16517550493783367
0.9772372209558107,-0.007342865228862154,-0.0009264270435417114,-0.16594418029072563
0.9817479430199844,-0.00737106304877174,-0.0009301152009663633,-0.16671643488893415
0.9862794856312105,-0.007399341329097692,-0.0009338152623369285,-0.16749228518762194
0.9908319448927676,-0.00742770002502464,-0.0009375272398130407,-0.16827174771270884
0.995405417351527,-0.0074561390883103,-0.0009412511452799146,-0.16905483906109506
1,-0.00748465846725153,-0.0009449869903468913,-0.16984157590088383
1.0046157902783956,-0.007513258106646609,-0.0009487347863394528,-0.16793959614188536
1.0092528860766845,-0.007541937947758662,-0.0009524945443006792,-0.16604383926693447
1.01391138573668,-0.007570697928277815,-0.0009562662749838376,-0.1641542950565935
1.0185913880541169,-0.007599537982284103,-0.0009600499888509059,-0.1622709533191818
1.0232929922807548,-0.007628458040210262,-0.000963845696068856,-0.1603938038906436
1.0280162981264735,-0.007657458028803303,-0.0009676534065065442,-0.15852283663442257
1.032761405761398,-0.00768653787108624,-0.0009714731297289584,-0.15665804144132575
1.0375284158180127,-0.007715697486320395,-0.0009753048749970287,-0.15479940822939514
1.0423174293933046,-0.00774493678996618,-0.0009791486512611433,-0.15294692694377296
1.0471285480508996,-0.00777425569364496,-0.0009830044671578766,-0.15110058755657008
1.0519618738232235,-0.007803654105099626,-0.0009868723310090394,-0.1492603800667324
1.0568175092136585,-0.007833131928155886,-0.0009907522508140127,-0.1474262944999046
1.0616955571987252,-0.007862689062680369,-0.0009946442342495022,-0.14559832090829636
1.066596121230258,-0.007892325404544747,-0.0009985482886633525,-0.14377644937054473
1.071519305237607,-0.007922040845583499,-0.0010024644210721244,-0.14196066999157692
1.076465213629835,-0.007951835273553151,-0.0010063926381563945,-0.1401509729024747
1.0814339512979387,-0.00798170857209298,-0.0010103329462594296,-0.13834734826033382
1.0864256236170655,-0.008011660620686149,-0.0010142853513801663,-0.13654978624812525
1.0914403364487573,-0.008041691294613903,-0.001018249859169559,-0.13475827707455237
1.096478196143185,-0.008071800464920172,-0.0010222264749300439,-0.1329728109739163
1.1015393095414157,-0.008101987998365078,-0.001026215203608511,-0.13119337820596638
1.1066237839776665,-0.008132253757388212,-0.0010302160497933051,-0.12941996905576278
1.1117317272815919,-0.008162597600063316,-0.0010342290177113213,-0.12765257383353035
1.1168632477805611,-0.008193019380057804,-0.0010382541112210866,-0.12589118287451437
1.122018454301963,-0.00822351894659072,-0.0010422913338133239,-0.1241357865388358
1.1271974561755105,-0.008254096144389435,-0.0010463406886024873,-0.12238637521134345
1.1324003632355566,-0.008284750813648217,-0.0010504021783264393,-0.1206429393014712
1.137627285823431,-0.008315482789984053,-0.001054475805339868,-0.11890546924308362
1.1428783347897713,-0.008346291904394891,-0.0010585615716102907,-0.1171739554943306
1.1481536214968828,-0.008377177983216334,-0.0010626594787161423,-0.11544838853749713
1.1534532578210919,-0.008408140848075216,-0.0010667695278412245,-0.11372875887885367
1.1587773561551262,-0.008439180315850243,-0.0010708917197691048,-0.1120150570485001
1.164126029410491,-0.008470296198625868,-0.001075026054883175,-0.11030727360021811
1.1694993910198712,-0.008501488303648268,-0.0010791725331576255,-0.10860539911131353
1.174897554939529,-0.008532756433280981,-0.0010833311541554025,-0.10690942418246384
1.1803206356517297,-0.008564100384960598,-0.0010875019170267953,-0.10521933943756223
1.1857687481671597,-0.008595519951151624,-0.0010916848205006367,-0.10353513552356101
1.1912420080273751,-0.008627014919302439,-0.0010958798628803725,-0.10185680311031114
1.196740531307243,-0.008658585071799717,-0.0011000870420452935,-0.10018433289040918
1.2022644346174132,-0.008690230185922363,-0.0011043063554391594,-0.09851771557903204
1.2078138351067798,-0.00872195003379699,-0.0011085378000698471,-0.09685694191378023
1.2133888504649775,-0.008753744382351243,-0.0011127813725057489,-0.09520200265451367
1.218989598924866,-0.008785612993268866,-0.0011170370688678218,-0.09355288858319007
1.2246161992650488,-0.008817555622943379,-0.0011213048848288157,-0.09190959050370068
1.2302687708123812,-0.008849572022431303,-0.0011255848156076186,-0.09027209924170711
1.2359474334445106,-0.008881661937404842,-0.0011298768559630079,-0.08864040564447047
1.2416523075924106,-0.008913825108107747,-0.001134181000192575,-0.08701450058069121
1.2473835142429432,-0.008946061269306003,-0.0011384972421263609,-0.08539437494033521
1.2531411749414156,-0.008978370150241454,-0.001142825575121361,-0.0837800196344673
1.2589254117941675,-0.009010751474585238,-0.0011471659920604224,-0.08217142559508098
1.264736347471151,-0.009043204960390357,-0.0011515184853443416,-0.08056858377492568
1.270574105208542,-0.009075730320043246,-0.001155883046888482,-0.07897148514733382
1.2764388088113434,-0.009108327260215938,-0.001160259668120147,-0.07738012070605105
1.2823305826560218,-0.009140995481819299,-0.0011646483399699436,-0.07579448146505456
1.2882495516931336,-0.009173734679954922,-0.001169049052871869,-0.07421455845838419
1.2941958414499863,-0.009206544543865073,-0.0011734617967552247,-0.07264034273995867
1.30016957803329,-0.009239424756885413,-0.0011778865610421476,-0.07107182538340352
1.3061708881318417,-0.009272374996398224,-0.0011823233346412844,-0.06950899748186518
1.3121998990192028,-0.009305394933779618,-0.0011867721059439786,-0.06795185014783574
1.3182567385564075,-0.009338484234355612,-0.0011912328628210745,-0.066400374512967
1.3243415351946644,-0.009371642557348639,-0.0011957055926161248,-0.06485456172789072
1.3304544179780915,-0.009404869555830827,-0.0012001902821404298,-0.063314402962029
1.3365955165464418,-0.009438164876675013,-0.0012046869176707356,-0.061779889403415195
1.3427649611378643,-0.00947152816050287,-0.001209195484943332,-0.06025101225850206
1.3489628825916533,-0.009504959041638616,-0.0012137159691483447,-0.05872776275197594
1.3551894123510364,-0.009538457148056557,-0.0012182483549260143,-0.05721013212656564
1.3614446824659496,-0.00957202210133304,-0.0012227926263622204,-0.05569811164285324
1.3677288255958495,-0.009605653516595479,-0.0012273487669835369,-0.05419169257908253
1.3740419750125148,-0.009639351002472672,-0.0012319167597512441,-0.052690866230963265
1.3803842646028852,-0.009673114161044735,-0.0012364965870587151,-0.051195623911478784
1.3867558288718882,-0.009706942587792932,-0.0012410882307246057,-0.04970595695069011
1.3931568029453036,-0.009740835871549626,-0.001245691671989549,-0.04822185669553676
1.3995873225726179,-0.00977479359444497,-0.0012503068915100315,-0.046743314509641476
1.4060475241299144,-0.009808815331861198,-0.0012549338693552236,-0.04527032177310646
1.412537544622754,-0.00984290065237826,-0.001259572585000161,-0.04380286988231667
1.4190575216890926,-0.0098770491177238,-0.0012642230173224333,-0.04234095024973203
1.425607593602188,-0.009911260282723973,-0.0012688851445970138,-0.04088455430368934
1.432187899273544,-0.009945533695249404,-0.0012735589444910149,-0.03943367348819116
1.4387985782558452,-0.009979868896167013,-0.001278244394058229,-0.03798829926270379
1.4454397707459279,-0.010014265419288076,-0.0012829414697365059,-0.036548423101947516
1.452111617587742,-0.010048722791316687,-0.001287650147339933,-0.03511403649568631
1.4588142602753489,-0.010083240531798954,-0.0012923704020563445,-0.033685130948517314
1.4655478409559113,-0.010117818153071344,-0.0012971022084415707,-0.03226169797966134
1.4723125024327193,-0.010152455160209998,-0.0013018455404137494,-0.030843729122743826
1.4791083881682072,-0.0101871510509795,-0.001306600371249644,-0.029431215925586
1.4859356422870074,-0.010221905315779668,-0.0013113666735781093,-0.028024149949981404
1.492794409578996,-0.010256717437596976,-0.0013161444193780724,-0.026622522771485906
1.499684835502374,-0.010291586891951908,-0.0013209335799704532,-0.0252263259791909
1.5066070661867417,-0.010326513146846844,-0.0013257341260148818,-0.023835551175506647
1.5135612484362087,-0.01036149566271467,-0.0013305460275046704,-0.022450189975938468
1.5205475297324955,-0.01039653389236863,-0.001335369253760727,-0.021070234008863584
1.5275660582380732,-0.010431627280949367,-0.0013402037734293111,-0.019695674915305356
1.5346169827992941,-0.010466775265875469,-0.0013450495544736934,-0.01832650434870623
1.54170045294956,-0.01050197727678935,-0.001349906564171902,-0.016962713974699995
1.5488166189124812,-0.010537232735507931,-0.0013547747691100413,-0.015604295470882044
1.555965631605075,-0.01057254105597021,-0.001359654135179048,-0.014251240526576833
1.5631476426409538,-0.010607901644185923,-0.0013645446275670084,-0.01290354084260623
1.5703628043335531,-0.010643313898185805,-0.0013694462107581495,-0.01156118813105474
1.5776112696993485,-0.010678777207967685,-0.0013743588485240143,-0.01022417411503427
1.584893192461114,-0.01071429095544801,-0.00137928250392202,-0.00889249052844517
1.59220872705117,-0.010749854514408054,-0.0013842171392868898,-0.007566129115739131
1.5995580286146696,-0.010785467250444712,-0.0013891627162289184,-0.006245081631675653
1.6069412530128773,-0.010821128520919593,-0.0013941191956273612,-0.0049293398410843875
1.6143585568264869,-0.010856837674905188,-0.0013990865376258613,-0.003618895518616759
1.6218100973589298,-0.010892594053138976,-0.0014040647016282212,-0.0023137404485050633
1.629296032639723,-0.010928396987969767,-0.0014090536462921179,-0.0010138664243107074
1.6368165214278085,-0.01096424580330501,-0.0014140533295258508,0.0002807347513176534
1.6443717232149324,-0.011000139814564625,-0.0014190637084821765,0.001570071266901526
1.651961798229015,-0.011036078328628626,-0.001424084739554335,0.0028541513023776495
1.6595869074375613,-0.01107206064378591,-0.001429116378369865,0.004132983029355929
1.6672472125510627,-0.01110808604968634,-0.0014341585797883194,0.005406574611371111
1.6749428760264382,-0.011144153827288434,-0.0014392112978932167,0.006674934204140379
1.6826740610704674,-0.01118026324881217,-0.0014442744859897393,0.007938069955822193
1.690440931643265,-0.01121641357768685,-0.0014493480965992315,0.009195990007273247
1.6982436524617444,-0.011252604068502788,-0.001454432081452745,0.010448702492313052
1.7060823890031243,-0.011288833966963696,-0.0014595263914900945,0.011696215537984373
1.7139573075084253,-0.011325102509834076,-0.0014646309768506678,0.01293853726481857
1.7218685749860079,-0.011361408924893544,-0.0014697457868723279,0.014175675787100642
1.7298163592151015,-0.01139775243088631,-0.001474870770083774,0.015407639213139174
1.7378008287493762,-0.01143413223747455,-0.0014800058742025777,0.016634435645533997
1.7458221529205038,-0.011470547545188722,-0.0014851510461281012,0.017856073181446178
1.753880501841762,-0.011506997545379948,-0.0014903062319383677,0.01907255991287471
1.7619760464116292,-0.011543481420172346,-0.0014954713768845487,0.020283903926925095
1.770108958317422,-0.011579998342417287,-0.0015006464253882613,0.021490113306090127
1.7782794100389228,-0.011616547475642726,-0.0015058313210334399,0.022691196128524195
1.7864875748520517,-0.011653127974011277,-0.0015110260065662262,0.023887160468324533
1.7947336268325265,-0.011689738982268336,-0.0015162304238852298,0.025078014395811293
1.8030177408595698,-0.011726379635700737,-0.0015214445140422845,0.02626376597780999
1.8113400926196026,-0.011763049060086952,-0.001526668217234435,0.027444423277934653
1.8197008586099843,-0.01179974637165518,-0.001531901472800773,0.0286199943568763
1.8281002161427427,-0.01183647067703458,-0.0015371442192183295,0.029790487272686274
1.8365383433483473,-0.011873221073213279,-0.0015423963940970182,0.030955910081070258
1.8450154191794736,-0.011909996647491728,-0.0015476579341749367,0.03211627083567422
1.8535316234148125,-0.011946796477441082,-0.0015529287753159305,0.0332715775883791
1.8620871366628675,-0.01198361963085691,-0.0015582088525024033,0.034421838389595776
1.8706821403658016,-0.012020465165717538,-0.0015634980998334663,0.035567061288558896
1.8793168168032686,-0.012057332130140834,-0.001568796450521699,0.036707254333622666
1.8879913490962945,-0.012094219562341977,-0.001574103836883826,0.03784242557256497
1.8967059212111463,-0.012131126490589728,-0.001579420190342163,0.03897258305288171
1.9054607179632483,-0.012168051933168833,-0.0015847454414198501,0.04009773482209384
1.914255925021086,-0.012204994898333568,-0.0015900795197317293,0.04121788892804758
1.9230917289101594,-0.012241954384272358,-0.0015954223539866282,0.04233305341922181
1.9319683170169242,-0.012278929379064208,-0.001600773871980451,0.04344323634503437
1.9408858775927793,-0.01231591886064077,-0.0016061340005917024,0.04454844575615196
1.9498445997580456,-0.012352921796746004,-0.001611502665779893,0.04564868970479582
1.958844673505991,-0.01238993714489939,-0.0016168797925781063,0.04674397624506162
1.967886289706845,-0.012426963852356507,-0.0016222653050951318,0.04783431343322251
1.976969640111862,-0.012464000856072261,-0.0016276591265038855,0.048919709328055186
1.9860949173573716,-0.012501047082663582,-0.001633061179046236,0.050000171991145245
1.9952623149688808,-0.01253810144837393,-0.0016384713840218773,0.05107570948721561
2.0044720273651615,-0.012575162859036516,-0.0016438896617909566,0.05214632988443695
2.0137242498623893,-0.012612230210040891,-0.0016493159317641389,0.05321204125475802
2.023019178678272,-0.012649302386296862,-0.0016547501124067638,0.05427285167421892
2.032357010936221,-0.012686378262202307,-0.0016601921212293738,0.055328769223283336
2.0417379446695296,-0.012723456701607598,-0.001665641874785482,0.05637980198716043
2.0511621788255647,-0.012760536557787347,-0.0016710992886725827,0.0574259580561312
2.0606299132700006,-0.012797616673404648,-0.0016765642775233773,0.0584672455258806
2.0701413487910414,-0.012834695880481993,-0.0016820367550063682,0.05950367249782521
2.079696687103696,-0.012871773000371449,-0.0016875166338198044,0.06053524707944656
2.0892961308540388,-0.012908846843723702,-0.0016930038256924753,0.06156197738462322
2.0989398836235242,-0.012945916210460444,-0.0016984982413781504,0.06258387153396532
2.108628149933289,-0.012982979889745765,-0.0017039997906529505,0.06360093765515214
2.1183611352485023,-0.013020036659959062,-0.0017095083823131412,0.06461318388326882
2.1281390459827114,-0.013057085288669189,-0.0017150239241730144,0.06562061836114406
2.1379620895022327,-0.013094124532608116,-0.0017205463230610667,0.06662324923969258
2.147830474130533,-0.013131153137646179,-0.001726075484817783,0.0676210846782556
2.157744409152667,-0.013168169838770121,-0.0017316113142944465,0.06861413284494412
2.167704104819694,-0.013205173360055805,-0.0017371537153484029,0.06960240191698348
2.1777097723531593,-0.013242162414651641,-0.0017427025908436067,0.07058590008105833
2.1877616239495516,-0.013279135704752207,-0.0017482578426462499,0.07156463553366092
2.197859872784825,-0.013316091921581593,-0.001753819371622793,0.0725386164814383
2.208004733018899,-0.013353029745372672,-0.0017593870776391647,0.0735078511415431
2.2181964198002193,-0.013389947845347722,-0.0017649608595593342,0.07447234774198246
2.228435149270303,-0.013426844879702882,-0.0017705406152398523,0.07543211452197157
2.23872113856834,-0.013463719495590783,-0.0017761262415329365,0.07638715973228738
2.2490546058357803,-0.013500570329104768,-0.0017817176342812525,0.07733749163562079
2.259435770220978,-0.013537396005265713,-0.001787314688317257,0.07828311850693538
2.2698648518838214,-0.013574195138006043,-0.001792917297463135,0.07922404863382057
2.2803420720004186,-0.013610966330161452,-0.0017985253545284021,0.08016029031685197
2.2908676527677723,-0.013647708173455316,-0.0018041387513071643,0.08109185186995002
2.301441817408509,-0.013684419248492535,-0.0018097573785799872,0.08201874162073924
2.312064790175594,-0.013721098124747273,-0.0018153811261106473,0.08294096791090928
2.3227367963571073,-0.013757743360556674,-0.00182100988264549,0.08385853909657705
2.333458062281002,-0.013794353503114969,-0.0018266435359141626,0.08477146354864974
2.344228815319923,-0.013830927088465934,-0.0018322819726266156,0.08567974965318918
2.355049283896009,-0.0138674626414995,-0.0018379250784742722,0.08658340581177555
2.365919697485759,-0.013903958675948897,-0.0018435727381283984,0.08748244044187443
2.376840286624876,-0.013940413694387511,-0.0018492248352401648,0.0883768619772023
2.3878112829131783,-0.013976826188229345,-0.0018548812524403972,0.08926667886809439
2.39883291901949,-0.014013194637730222,-0.0018605418713394711,0.09015189958187349
2.4099054286865957,-0.014049517511988177,-0.00186620657252894,0.09103253260321638
2.4210290467361775,-0.014085793268945282,-0.0018718752355765653,0.09190858643452755
2.432204009073816,-0.014122020355396989,-0.0018775477390331123,0.092780069596306
2.4434305526939712,-0.0141581972069918,-0.00188322396042786,0.09364699062751737
2.454708915685031,-0.01419432224824331,-0.0018889037762714893,0.09450935808596658
2.4660393372343385,-0.01423039389253582,-0.0018945870620561552,0.0953671805486681
2.4774220576332864,-0.014266410542136638,-0.0019002736922563645,0.09622046661222038
2.4888573182823905,-0.014302370588204352,-0.0019059635403284292,0.09706922489317814
2.500345361696432,-0.014338272410803276,-0.0019116564787131111,0.09791346402842657
2.5118864315095797,-0.014374114378919835,-0.0019173523788373293,0.09875319267555488
2.5234807724805757,-0.014409894850473283,-0.001923051111114482,0.09958841951323003
2.535128630497907,-0.014445612172336485,-0.0019287525449444458,0.10041915324157398
2.5468302525850417,-0.014481264680354282,-0.0019344565487182334,0.1012454025825361
2.5585858869056453,-0.014516850699362352,-0.0019401629898172592,0.10206717628026964
2.570395782768865,-0.01455236854321045,-0.0019458717346163103,0.10288448310150851
2.582260190634596,-0.014587816514784123,-0.001951582648485751,0.10369733183593968
2.594179362118815,-0.014623192906030065,-0.001957295595793135,0.1045057312965825
2.606153549998895,-0.014658495997982775,-0.0019630104399064497,0.10530969032016056
2.618183008218986,-0.014693724060794252,-0.001968727043195011,0.1061092177674825
2.6302679918953813,-0.014728875353760648,-0.0019744452670336023,0.10690432252381325
2.6424087573219475,-0.014763948125354838,-0.001980164971804431,0.10769501349925217
2.654605561975539,-0.014798940613260737,-0.00198588601690106,0.108481299629107
2.666858664521481,-0.01483385104440654,-0.001991608260730142,0.10926318987427103
2.6791683248190314,-0.014868677635001753,-0.001997331560717417,0.11004069322159574
2.691534803926917,-0.01490341859057607,-0.002003055773306658,0.11081381868426861
2.703958364108843,-0.01493807210601624,-0.002008780753968225,0.11158257530218407
2.7164392688390837,-0.014972636365611518,-0.0020145063571992794,0.1123469721423198
2.7289777828080406,-0.015007109543095705,-0.0020202324365300593,0.11310701829910846
2.7415741719278834,-0.015041489801692301,-0.00202595884452667,0.11386272289481372
2.7542287033381663,-0.015075775294159564,-0.0020316854327959034,0.11461409507989737
2.7669416454115128,-0.015109964162844013,-0.002037412051989813,0.11536114403339633
2.7797132677592886,-0.015144054539726063,-0.0020431385518105438,0.11610387896328893
2.792543841237339,-0.015178044546477778,-0.0020488647810150947,0.11684230910686894
2.805433637951713,-0.015211932294511567,-0.002054590587420331,0.1175764437311111
2.818382931264455,-0.01524571588504193,-0.002060315817907935,0.11830629213304275
2.831391995799379,-0.01527939340914007,-0.0020660403184302794,0.11903186364010857
2.8444611074479167,-0.015312962947796993,-0.0020717639340160827,0.1197531676105388
2.8575905433749464,-0.01534642257198195,-0.002077486508776497,0.12047021343371192
2.870780582024692,-0.015379770342711402,-0.0020832078859088416,0.12118301053052183
2.8840315031266055,-0.015413004311111643,-0.002088927907708042,0.12189156835373713
2.8973435877013243,-0.01544612251848702,-0.002094646415566638,0.12259589638836467
2.910717118066605,-0.015479122996391674,-0.0021003632499856408,0.12329600415200856
2.924152377843337,-0.015512003766701303,-0.0021060782505800844,0.12399190119522947
2.9376496519615305,-0.015544762841686792,-0.0021117912560861874,0.12468359710189961
2.951209226666387,-0.015577398224090386,-0.0021175021043681568,0.1253711014895601
2.9648313895243423,-0.015609907907204831,-0.0021232106324261275,0.1260544240097731
2.9785164294291913,-0.015642289874953346,-0.002128916676403928,0.12673357434847335
2.992264636608189,-0.01567454210197102,-0.002134620071594967,0.12740856222631985
3.006076302628232,-0.015706662553692286,-0.002140320652453985,0.12807939739904148
3.019951720402016,-0.01573864918643425,-0.0021460182526014102,0.1287460896577842
3.033891184194272,-0.01577049994748738,-0.0021517127048345953,0.12940864882945416
3.047894989627983,-0.015802212775206916,-0.002157403841134504,0.1300670847770603
3.061963433690679,-0.015833785599105747,-0.0021630914926766263,0.13072140740005217
3.076096814740708,-0.01586521633994718,-0.0021687754898374917,0.13137162663465804
3.090295432513592,-0.015896502909847034,-0.0021744556622069573,0.13201775245421848
3.1045595881283554,-0.01592764321237038,-0.002180131838595587,0.13265979486951948
3.1188895840939383,-0.01595863514263298,-0.0021858038470449447,0.13329776392912027
3.1332857243155856,-0.015989476587407195,-0.002191471514837037,0.13393166971968096
3.1477483141013174,-0.01602016542522896,-0.002197134668507379,0.13456152236628632
3.1622776601683795,-0.016050699526501924,-0.002202793133850071,0.13518733203276578
3.1768740706497725,-0.016081076753612943,-0.0022084467359345067,0.1358091089220126
3.1915378551007616,-0.016111294961043975,-0.0022140952991110225,0.13642686327629822
3.206269324505467,-0.016141351995485814,-0.002219738647025655,0.13704060537758359
3.2210687912834346,-0.01617124569595634,-0.0022253766026289422,0.13765034554782768
3.2359365692962845,-0.016200973893922076,-0.0022310089881895875,0.13825609414929316
3.250872973854344,-0.016230534413417146,-0.002236635625305081,0.1388578615848472
3.26587832172336,-0.016259925071169558,-0.002242256334913248,0.13945565829826007
3.2809529311311905,-0.016289143676728565,-0.0022478709373062577,0.14004949477449896
3.2960971217745794,-0.016318188032591566,-0.0022534792521404015,0.1406393815400201
3.311311214825911,-0.01634705593433602,-0.0022590810984514597,0.1412253291630533
3.326595532940047,-0.016375745170754165,-0.0022646762946654784,0.1418073482538873
3.3419504002611427,-0.016404253523986997,-0.0022702646586150064,0.14238544946514525
3.3573761424295485,-0.01643257876966272,-0.0022758460075482864,0.14295964349206375
3.372873086588689,-0.016460718677038813,-0.002281420158146538,0.1435299410727587
3.3884415613920273,-0.01648867100914275,-0.0022869869265352374,0.1440963529884957
3.404081897010009,-0.016516433522916214,-0.0022925461282995007,0.1446588900639483
3.4197944251370904,-0.016544003969365815,-0.002298097578499411,0.14521756316745615
3.4355794789987466,-0.0165713800937096,-0.002303641091682809,0.14577238321127722
3.4514373933585647,-0.016598559635529083,-0.0023091764818995997,0.14632336115183606
3.4673685045253166,-0.016625540328925395,-0.002314703562719852,0.1468705079899658
3.4833731503601197,-0.01665231990267261,-0.0023202221472460654,0.14741383477114528
3.499451670283573,-0.016678896080380486,-0.0023257320481306276,0.14795335258573317
3.5156044052829833,-0.016705266580650444,-0.002331233077589547,0.14848907256919386
3.53183169791957,-0.016731429117242503,-0.002336725047420532,0.14902100590232012
3.548133892335757,-0.016757381399241142,-0.0023422077690187556,0.14954916381144945
3.5645113342624426,-0.016783121131218957,-0.0023476810533911274,0.1500735575686767
3.5809643710263623,-0.016808646013410377,-0.0023531447111769573,0.1505941984920558
3.5974933515574232,-0.0168339537418827,-0.0023585985526614487,0.15111109794580313
3.614098626396135,-0.016859042008710884,-0.0023640423877947002,0.15162426734048967
3.630780547701014,-0.016883908502152652,-0.0023694760262072726,0.1521337181332297
3.6475394692560767,-0.01690855090682996,-0.0023748992772314923,0.15263946182785967
3.664375746478333,-0.01693296690390685,-0.0023803119499141005,0.15314150997511805
3.6812897364253128,-0.0169571541712762,-0.002385713853039136,0.1536398741728107
3.6982817978026628,-0.016981110383741956,-0.0023911047951443477,0.15413456606597511
3.715352290971724,-0.017004833213208035,-0.0023964845845366608,0.15462559734703768
3.732501577957206,-0.017028320328869206,-0.0024018530293186927,0.15511297975596008
3.749730022454834,-0.01705156939739987,-0.002407209937398786,0.15559672508038505
3.767037989839089,-0.017074578083151364,-0.0024125551165175402,0.15607684515577058
3.784425847170932,-0.01709734404834458,-0.0024178883742620046,0.15655335186551914
3.801893963205613,-0.017119864953270995,-0.0024232095180898856,0.1570262571410984
3.8194427084004645,-0.017142138456490763,-0.0024285183553441007,0.1574955729621582
3.8370724549227884,-0.017164162215034577,-0.0024338146932786756,0.15796131135663377
3.854783576657717,-0.01718593388460937,-0.0024390983390745976,0.15842348440084886
3.8725764492161727,-0.017207451119803378,-0.0024443690998633876,0.15888210421960522
3.890451449942805,-0.017228711574294092,-0.002449626782746289,0.15933718298626828
3.908408957924021,-0.01724971290105738,-0.002454871194814039,0.15978873292284426
3.9264493539959973,-0.017270452752581888,-0.0024601021431714387,0.16023676630004632
3.944573020752785,-0.017290928781079476,-0.002465319434956466,0.16068129543735704
3.9627803425543933,-0.01731113863870225,-0.0024705228773614085,0.16112233270307993
3.981071705534973,-0.01733107997776053,-0.0024757122776566543,0.1615598905143846
3.9994474976109737,-0.01735075045094013,-0.0024808874432109907,0.16199398133734108
4.0179081084894,-0.017370147711525365,-0.002486048181515487,0.16242461768694727
4.036453929676049,-0.01738926941361926,-0.0024911943002023716,0.16285181212714883
4.055085354483839,-0.017408113212368126,-0.002496325607071809,0.16327557727084838
4.073802778041126,-0.017426676764190574,-0.0025014419101133042,0.16369592577990544
4.09260659730011,-0.017444957727000696,-0.0025065430175277327,0.1641128703651305
4.111497211045221,-0.017462953760439142,-0.002511628737750896,0.16452642378626653
4.130475019901614,-0.017480662526104154,-0.0025166988794773446,0.16493659885196502
4.149540426343628,-0.01749808168778132,-0.002521753251683497,0.1653434084197469
4.168693834703355,-0.01751520891167979,-0.0025267916636513782,0.16574686539596326
4.187935651179182,-0.017532041866665536,-0.002531813924992432,0.16614698273573594
4.207266283844442,-0.017548578224498963,-0.0025368198456723317,0.16654377344289778
4.226686142656028,-0.017564815660069087,-0.0025418092360320584,0.1669372505699178
4.24619563946313,-0.017580751851637065,-0.0025467819068174095,0.16732742721781713
4.265795188015925,-0.017596384481073868,-0.0025517376692002105,0.16771431653607655
4.285485203974396,-0.017611711234100696,-0.0025566763348018637,0.16809793172253523
4.305266104917106,-0.017626729800532696,-0.002561597715720972,0.16847828602327541
4.325138310350088,-0.017641437874522124,-0.002566501624556266,0.16885539273250072
4.345102241715714,-0.017655833154804415,-0.0025713878744338097,0.16922926519240078
4.365158322401661,-0.01766991334493932,-0.0025762562790292874,0.16959991679300987
4.385306977749856,-0.017683676153562828,-0.0025811066525953425,0.16996736097205115
4.405548635065534,-0.017697119294630793,-0.0025859388099872893,0.17033161121477075
4.4258837236262645,-0.017710240487667218,-0.0025907525666867357,0.17069268105376473
4.446312674691089,-0.01772303745801565,-0.0025955477388289734,0.17105058406879153
4.46683592150963,-0.01773550793708691,-0.0026003241432296584,0.17140533388657367
4.487453899331323,-0.01774764966260755,-0.002605081597405739,0.17175694418059353
4.5081670454146,-0.017759460378876102,-0.0026098199196088853,0.17210542867087011
4.528975799036209,-0.017770937837008866,-0.0026145389288467625,0.17245080112373112
4.549880601500485,-0.017782079795195305,-0.002619238444907622,0.17279307535157354
4.570881896148752,-0.01779288401894784,-0.0026239182883930367,0.17313226521260705
4.591980128368685,-0.017803348281356688,-0.0026285782807363672,0.1734683846105957
4.613175745603796,-0.017813470363341195,-0.0026332182442368227,0.17380144749457785
4.634469197362879,-0.017823248053904013,-0.002637838002079417,0.17413146785858338
4.655860935229591,-0.01783267915038349,-0.002642437378365431,0.17445845974133473
4.677351412871981,-0.017841761458707403,-0.0026470161981378038,0.17478243722593664
4.698941086052156,-0.017850492793645728,-0.0026515742874069896,0.1751034144395572
4.720630412635905,-0.01785887097906565,-0.0026561114731794336,0.17542140555309202
4.742419852602448,-0.0178668938481823,-0.0026606275834829543,0.17573642478082277
4.7643098680541565,-0.017874559243813305,-0.0026651224473927394,0.17604848638005938
4.786300923226385,-0.017881865018631215,-0.0026695958950606197,0.17635760465077205
4.808393484497285,-0.0178888090354156,-0.0026740477577381753,0.176663793935212
4.8305880203977285,-0.01789538916730494,-0.0026784778678077084,0.1769670686175191
4.8528850016212095,-0.01790160329804818,-0.0026828860588052356,0.17726744312331713
4.875284901033865,-0.017907449322255953,-0.002687272165449146,0.1775649319192996
4.897788193684462,-0.017912925145649895,-0.0026916360236668786,0.1778595495128007
4.920395356814511,-0.017918028685312393,-0.002695977470621049,0.17815131045135518
4.943106869868354,-0.017922757869935992,-0.0027002963447361854,0.1784402293222468
4.965923214503363,-0.01792711064007129,-0.0027045924857265332,0.17872632075204356
4.9888448746001215,-0.017931084948371413,-0.002708865734618987,0.1790095994061216
5.011872336272725,-0.01793467875984155,-0.0027131159337854126,0.17929007998817587
5.035006087879047,-0.017937890052079766,-0.002717342926963366,0.17956777723972062
5.0582466200311424,-0.01794071681552318,-0.0027215465592862146,0.1798427059395745
5.081594425605605,-0.017943157053689672,-0.0027257266773081487,0.18011488090333636
5.105049999754065,-0.017945208783417092,-0.0027298831290294046,0.18038431698284849
5.1286138399136485,-0.017946870035104562,-0.0027340157639245497,0.18065102906564504
5.152286445817567,-0.017948138852950345,-0.002738124432967704,0.180915032074391
5.176068319505676,-0.017949013295184734,-0.002742208988656269,0.1811763409663088
5.199959965335162,-0.017949491434309024,-0.0027462692850406503,0.1814349707325895
5.223961889991197,-0.01794957135732494,-0.002750305177746495,0.1816909363977969
5.248074602497728,-0.017949251165967097,-0.0027543165240014613,0.1819442530192555
5.2722986142282275,-0.017948528976931416,-0.00275830318266112,0.1821949356864269
5.2966344389165805,-0.01794740292210051,-0.002762265014234404,0.18244299952027535
5.321082592667942,-0.017945871148770873,-0.0027662018809056573,0.1826884596726213
5.3456435939697196,-0.017943931819873377,-0.0027701136465645773,0.1829313313254805
5.370317963702527,-0.017941583114193548,-0.002774000176826253,0.1831716296903941
5.395106225151279,-0.01793882322658995,-0.0027778613390584766,0.18340937000774468
5.420008904016238,-0.017935650368208,-0.002781697002404131,0.1836445675460604
5.445026528424214,-0.017932062766694578,-0.0027855070378077214,0.18387723760131
5.470159628939716,-0.01792805866640578,-0.0027892913180363166,0.18410739549618116
5.4954087385762485,-0.017923636328615194,-0.0027930497177067466,0.18433505657935145
5.520774392807573,-0.01791879403171868,-0.002796782113304618,0.18456023622474613
5.54625712957911,-0.01791353007143428,-0.002800488383211306,0.1847829498307828
5.5718574893192985,-0.017907842761000523,-0.0028041684077259117,0.18500321281960597
5.5975760149511045,-0.017901730431374607,-0.0028078220690868905,0.18522104063631128
5.623413251903491,-0.017895191431419093,-0.002811449251494368,0.18543644874815607
5.6493697481230285,-0.017888224128095712,-0.002815049841133611,0.18564945264375973
5.675446054085471,-0.017880826906648203,-0.0028186237261972626,0.18586006783229167
5.701642722807478,-0.017872998170783912,-0.002822170796903975,0.18606830984265135
5.727960309858292,-0.017864736342852284,-0.0028256909455224395,0.18627419422263297
5.754399373371572,-0.01785603986402139,-0.00282918406639138,0.186477736538083
5.780960474057181,-0.017846907194445972,-0.002832650055940408,0.18667895237204402
5.807644175213124,-0.017837336813435495,-0.002836088812708945,0.186877857323891
5.834451042737448,-0.017827327219618723,-0.0028395002373675228,0.1870744670084531
5.86138164514029,-0.017816876931101278,-0.002842884232738012,0.18726879705512892
5.88843655355589,-0.017805984485620947,-0.0028462407038098766,0.18746086310698906
5.915616341754743,-0.017794648440699393,-0.0028495695577623196,0.1876506808198693
5.942921586155727,-0.01778286737378857,-0.002852870703980688,0.18783826586145366
5.970352865838372,-0.017770639882412512,-0.002856144054075691,0.18802363391034704
5.997910762555095,-0.01775796458430663,-0.002859389521899457,0.1882068006551409
6.025595860743581,-0.017744840117549173,-0.0028626070235648537,0.18838778179346405
6.0534087475391365,-0.017731265140692586,-0.0028657964774605076,0.18856659303103016
6.0813500127871825,-0.017717238332885955,-0.002868957804268069,0.18874325008067158
6.109420249055721,-0.017702758393995422,-0.002872090926978364,0.1889177686613663
6.1376200516479456,-0.017687824044719844,-0.0028751957709064525,0.18909016449725538
6.165950018614822,-0.017672434026697922,-0.0028782722637070894,0.18926045331665067
6.194410750767818,-0.017656587102615882,-0.0028813203353883995,0.18942865085103744
6.223002851691596,-0.017640282056306716,-0.0028843399183287395,0.18959477283406376
6.251726927756862,-0.017623517692845047,-0.002887330947285689,0.18975883500052695
6.2805835881331795,-0.01760629283863603,-0.0028902933594139265,0.18992085308534778
6.309573444801936,-0.017588606341500602,-0.0028932270942756606,0.19008084282253912
6.33869711256927,-0.017570457070754837,-0.0028961320938527316,0.1902388199441671
6.367955209079162,-0.0175518439172833,-0.002899008302559218,0.19039480017930524
6.397348354826482,-0.017532765793607734,-0.002901855667252214,0.19054879925297954
6.4268771731702,-0.017513221633950006,-0.0029046741372421654,0.19070083288510967
6.456542290346556,-0.017493210394289357,-0.0029074636643035092,0.19085091678944086
6.486344335482388,-0.017472731052413832,-0.002910224202683705,0.19099906667247188
6.516283940608428,-0.017451782607966697,-0.0029129557091136984,0.1911452982323741
6.546361740672747,-0.01743036408248764,-0.0029156581428145655,0.19128962715790787
6.576578373554206,-0.0174084745194451,-0.0029183314655059065,0.19143206912733127
6.6069344800759575,-0.017386112984268395,-0.002920975641415555,0.19157263980730202
6.637430704019089,-0.017363278564367125,-0.0029235906372817094,0.19171135485178034
6.668067692136218,-0.017339970369150682,-0.0029261764223646415,0.19184822990091788
6.698846094165265,-0.017316187530037983,-0.0029287329684475555,0.1919832805799509
6.729766562843175,-0.0172919292004628,-0.0029312602498462216,0.19211652249808153
6.760829753919819,-0.017267194555872518,-0.0029337582434083792,0.1922479712473635
6.792036326171843,-0.017241982793721997,-0.0029362269285223975,0.19237764240157323
6.823386941416698,-0.017216293133458824,-0.002938666287116453,0.19250555151508986
6.854882264526613,-0.01719012481650412,-0.0029410763036651112,0.19263171412175958
6.886522963442762,-0.017163477106228283,-0.0029434569651884844,0.19275614573376773
6.918309709189362,-0.01713634928791726,-0.0029458082612547755,0.19287886184050124
6.9502431758879695,-0.01710874066873553,-0.0029481301839804153,0.1929998779074124
6.9823240407717115,-0.01708065057768183,-0.0029504227280320577,0.19311920937487767
7.014552984199714,-0.01705207836553728,-0.0029526858906232805,0.193236871657059
7.046930689671467,-0.017023023404809313,-0.0029549196715163294,0.19335288014075905
7.07945784384138,-0.01699348508966857,-0.002957124073018166,0.1934672501842784
7.112135136533288,-0.016963462835877623,-0.002959299099979173,0.19357999711627133
7.1449632607551345,-0.016932956080717394,-0.0029614447597907695,0.19369113623459952
7.177942912713615,-0.0169019642829017,-0.0029635610623804263,0.19380068280518745
7.211074791828998,-0.01687048692249078,-0.002965648020207564,0.19390865206087854
7.244359600749899,-0.01683852350079423,-0.0029677056482593587,0.19401505920028828
7.277798045368242,-0.016806073540272234,-0.002969733964044529,0.19411991938666268
7.311390834834173,-0.01677313658442299,-0.0029717329875870013,0.19422324774673305
7.345138681571151,-0.016739712197672778,-0.002973702741419814,0.19432505936957645
7.379042301291007,-0.01670579996525235,-0.002975643250575604,0.19442536930547724
7.413102413009177,-0.016671399493070952,-0.0029775545425804843,0.19452419256478595
7.447319739059888,-0.016636510407583068,-0.0029794366474443263,0.19462154411678795
7.481695005111545,-0.016601132355646874,-0.0029812895976499237,0.19471743888856938
7.516228940182053,-0.016565265004380717,-0.002983113428144995,0.1948118917638882
7.550922276654341,-0.016528908041008497,-0.002984908176329123,0.19490491758204892
7.585775750291836,-0.01649206117270124,-0.002986673882044266,0.19499653113677945
7.620790100254123,-0.01645472412641398,-0.002988410587559785,0.19508674717511565
7.655966069112561,-0.016416896648711692,-0.0029901183375628834,0.1951755803962849
7.691304402866098,-0.016378578505594855,-0.002991797179141929,0.1952630454506002
7.726805850957021,-0.016339769482312954,-0.0029934471617743116,0.19534915693835417
7.76247116628692,-0.016300469383178393,-0.002995068337310097,0.19543392940872348
7.798301105232586,-0.016260678031367,-0.0029966607599578817,0.19551737735867408
7.83429642766212,-0.016220395268719736,-0.0029982244862680136,0.19559951523187719
7.870457896950985,-0.016179620955532915,-0.002999759575114752,0.19568035741762826
7.906786279998253,-0.016138354970346117,-0.0030012660876811473,0.1957599182497745
7.943282347242813,-0.01609659720972138,-0.0030027440874376985,0.1958382120056496
7.979946872679768,-0.016054347588018453,-0.0030041936401267308,0.19591525290501505
8.01678063387679,-0.016011606037165404,-0.0030056148137411524,0.19599105510900922
8.05378441199067,-0.01596837250641959,-0.0030070076785052705,0.1960656327191062
8.090958991783822,-0.015924646962127344,-0.003008372306853099,0.19613899977608118
8.128305161640995,-0.01588042938747537,-0.0030097087734079625,0.19621117025898627
8.165823713585922,-0.015835719782236992,-0.0030110171549612265,0.19628215808413285
8.203515443298185,-0.01579051816251606,-0.0030122975304482354,0.19635197710408764
8.241381150130021,-0.015744824560479195,-0.003013549980925634,0.19642064110667426
8.279421637123345,-0.015698639024089994,-0.003014774589549096,0.1964881638139875
8.317637711026709,-0.01565196161683266,-0.003015971441547035,0.19655455888141712
8.356030182312482,-0.015604792417435035,-0.0030171406241974,0.19661983989668222
8.394599865193973,-0.01555713151958226,-0.0030182822268012056,0.1966840203788784
8.433347577642756,-0.015508979031627075,-0.00301939634065617,0.19674711377753223
8.472274141405963,-0.015460335076298503,-0.003020483059032367,0.19680913347167242
8.511380382023768,-0.015411199790401016,-0.0030215424771420254,0.1968700927689103
8.550667128846833,-0.01536157332451293,-0.00302257469211457,0.19693000490453133
8.59013521505396,-0.015311455842676661,-0.003023579802966428,0.1969888830406021
8.629785477669701,-0.015260847522088712,-0.0030245579105728252,0.19704674026508953
8.66961875758217,-0.015209748552783056,-0.0030255091176403476,0.19710358959099006
8.709635899560805,-0.015158159137309554,-0.0030264335286742765,0.1971594439554774
8.749837752274363,-0.015106079490411187,-0.0030273312499503437,0.1972143162190599
8.790225168308842,-0.015053509838693463,-0.0030282023894832267,0.19726821916475382
8.83079900418563,-0.015000450420294275,-0.003029047056995772,0.19732116549727063
8.871560120379607,-0.014946901484547897,-0.0030298653638873227,0.19737316784221803
8.91250938133746,-0.014892863291643075,-0.003030657423200114,0.1974242387453178
8.953647655495937,-0.0148383361122835,-0.0030314233495891407,0.1974743906716358
8.994975815300355,-0.014783320227339941,-0.0030321632592877094,0.19752363600482983
9.036494737223014,-0.014727815927500705,-0.00303287727007365,0.1975719870464114
9.07820530178186,-0.014671823512919287,-0.0030335655012370677,0.19761945601502431
9.120108393559097,-0.014615343292860164,-0.003034228073543951,0.19766605504573892
9.16220490122,-0.014558375585339444,-0.003034865109203859,0.1977117961893618
9.204495717531712,-0.014500920716764225,-0.003035476731832915,0.19775669141176402
9.24698173938223,-0.014442979021570159,-0.0030360630664196743,0.1978007525932237
9.289663867799362,-0.014384550841855267,-0.0030366242392891197,0.19784399152778664
9.332543007969914,-0.014325636527011935,-0.0030371603780663,0.19788641992264408
9.375620069258803,-0.014266236433357043,-0.003037671611640794,0.19792804939752778
9.418895965228417,-0.014206350923760542,-0.0030381580701289127,0.19796889148412214
9.462371613657929,-0.014145980367270166,-0.0030386198848379644,0.19800895762549367
9.506047936562819,-0.014085125138739045,-0.003039057188228523,0.19804825917553967
9.549925860214358,-0.014023785618445979,-0.003039470113876031,0.19808680739845388
9.594006315159335,-0.013961962191718646,-0.003039858796435337,0.19812461346820945
9.638290236239705,-0.013899655248552798,-0.003040223371599625,0.19816168846806356
9.682778562612496,-0.013836865183233802,-0.0030405639760654676,0.1981980433900743
9.727472237769652,-0.013773592393953945,-0.0030408807474923785,0.19823368913464393
9.772372209558112,-0.01370983728243029,-0.003041173824464105,0.19826863651007504
9.817479430199844,-0.01364560025352131,-0.003041443346451191,0.1983028962321463
9.86279485631211,-0.013580881714845611,-0.003041689453771686,0.1983364789237109
9.908319448927676,-0.01351568207639607,-0.00304191228755091,0.19836939511430868
9.954054173515274,-0.013450001750157566,-0.0030421119896838246,0.19840165523980177
10,-0.01338384114972224,-0.003042288702795356,0.19843326964202707
10.046157902783957,-0.01331720068990684,-0.0030424425701995493,0.19846424856846942
10.092528860766844,-0.013250080786368962,-0.0030425737358625846,0.19849460217195253
10.1391138573668,-0.013182481855223995,-0.003042682344360546,0.19852434051035103
10.18591388054117,-0.013114404312663556,-0.0030427685408426315,0.19855347354632058
10.232929922807546,-0.013045848574572897,-0.003042832470988681,0.19858201114704938
10.280162981264736,-0.01297681505615172,-0.0030428742809720396,0.19860996308402679
10.32761405761398,-0.012907304171533992,-0.003042894117418584,0.19863733903283343
10.375284158180126,-0.012837316333408445,-0.0030428921273662583,0.19866414857295134
10.423174293933046,-0.012766851952644055,-0.003042868458227485,0.19869040118759107
10.471285480508996,-0.012695911437913364,-0.0030428232577482633,0.19871610626354144
10.519618738232236,-0.012624495195317593,-0.0030427566739691476,0.1987412730910372
10.568175092136585,-0.012552603628016513,-0.0030426688551853515,0.19876591086364664
10.616955571987253,-0.012480237135857703,-0.003042559949907903,0.19879002867817952
10.665961212302578,-0.01240739611500796,-0.0030424301068243745,0.19881363553461348
10.71519305237607,-0.012334080957588119,-0.0030422794747586484,0.19883674033604112
10.76465213629835,-0.012260292051311147,-0.003042108202633755,0.19885935188863565
10.814339512979387,-0.01218602977911808,-0.0030419164394323334,0.19888147890163535
10.864256236170656,-0.01211129451882236,-0.0030417043341571075,0.19890312998735024
10.91440336448757,-0.012036086642754296,-0.003041472035793371,0.19892431366118532
10.964781961431852,-0.011960406517407927,-0.0030412196932705065,0.19894503834168326
11.015393095414156,-0.0118842545030918,-0.0030409474554233293,0.19896531235058823
11.066237839776663,-0.01180763095358254,-0.003040655470956315,0.19898514391292554
11.117317272815919,-0.011730536215783186,-0.003040343888402499,0.1990045411571035
11.168632477805613,-0.011652970629382274,-0.0030400128560889817,0.19902351211503297
11.220184543019641,-0.0115749345265187,-0.0030396625220995015,0.1990420647222629
11.271974561755105,-0.01149642823145016,-0.0030392930342366736,0.19906020681813963
11.324003632355577,-0.01141745206022367,-0.00303890453998561,0.19907794614597984
11.37627285823431,-0.011338006320352463,-0.0030384971864787255,0.19909529035326493
11.428783347897724,-0.011258091310495568,-0.0030380711204594252,0.19911224699185082
11.481536214968829,-0.01117770732013945,-0.0030376264882461023,0.19912882351819858
11.53453257821093,-0.01109685462928986,-0.0030371634356975677,0.19914502729362105
11.587773561551263,-0.01101553350816179,-0.0030366821081782404,0.1991608655845462
11.64126029410492,-0.01093374421687712,-0.003036182650523133,0.19917634556280167
11.694993910198711,-0.010851487005166577,-0.0030356652070048797,0.19919147430591216
11.748975549395302,-0.01076876211207666,-0.003035129921300156,0.19920625879741513
11.803206356517299,-0.010685569765678915,-0.003034576936454805,0.1992207059271961
11.857687481671597,-0.010601910182788927,-0.003034006394853093,0.19923482249183727
11.91242008027375,-0.010517783568683952,-0.003033418438184513,0.199248615194983
11.967405313072431,-0.010433190116831552,-0.003032813207411193,0.19926209064772377
12.02264434617413,-0.010348130008620471,-0.003032190842738418,0.19927525536899315
12.078138351067798,-0.010262603413096049,-0.0030315514835825646,0.19928811578598155
12.133888504649775,-0.010176610486703309,-0.003030895268539856,0.1993006782345675
12.189895989248662,-0.010090151373033266,-0.003030222335357791,0.19931294895976
12.246161992650489,-0.010003226202576751,-0.0030295328209057493,0.19932493411616042
12.30268770812381,-0.009915835092481385,-0.0030288268611448864,0.1993366397684349
12.359474334445107,-0.009827978146315239,-0.003028104591100008,0.1993480718918045
12.416523075924106,-0.009739655453838956,-0.0030273661448331096,0.19935923637254718
12.473835142429433,-0.009650867090776958,-0.003026611655414575,0.1993701390085149
12.531411749414156,-0.009561613118600994,-0.0030258412548966754,0.1993807855096643
12.589254117941675,-0.009471893584317798,-0.003025055074287567,0.19939118149860074
12.64736347471151,-0.00938170852025859,-0.00302425324352592,0.19940133251113362
12.705741052085418,-0.009291057943880387,-0.003023435891455274,0.19941124399684793
12.764388088113435,-0.009199941857568806,-0.003022603145799206,0.19942092131968414
12.823305826560219,-0.009108360248450393,-0.0030217551331383156,0.1994303697585342
12.882495516931336,-0.009016313088207653,-0.0030208919788874324,0.19943959450784535
12.941958414499863,-0.008923800332900984,-0.0030200138072702084,0.1994486006782399
13.001695780332899,-0.008830821922799994,-0.003019120741299526,0.19945739329714202
13.061708881318419,-0.00873737778221669,-0.0030182129027554933,0.1994659773094175
13.121998990192028,-0.00864346781934439,-0.003017290412162897,0.19947435757802512
13.182567385564074,-0.008549091926110124,-0.003016353388773462,0.19948253888467557
13.243415351946643,-0.008454249978020988,-0.003015401950543109,0.19949052593050276
13.304544179780914,-0.008358941834028619,-0.0030144362141163224,0.1994983233367419
13.365955165464419,-0.008263167336393097,-0.0030134562948045396,0.19950593564542113
13.427649611378643,-0.00816692631055397,-0.00301246230657026,0.19951336732005823
13.489628825916533,-0.008070218565008577,-0.0030114543620087405,0.1995206227463672
13.551894123510364,-0.007973043891195315,-0.0030104325723318845,0.19952770623297375
13.614446824659497,-0.00787540206338443,-0.0030093970473518525,0.19953462201213806
13.677288255958494,-0.007777292838575144,-0.0030083478954675653,0.1995413742404849
13.740419750125149,-0.0076787159563950925,-0.0030072852236473426,0.19954796699974245
13.803842646028853,-0.007579671139011604,-0.0030062091374161016,0.199554404297486
13.867558288718882,-0.0074801580910441754,-0.0030051197408419955,0.1995606900678905
13.931568029453036,-0.00738017649948606,-0.003004017136523548,0.19956682817248636
13.995873225726179,-0.007279726033630064,-0.003002901425577397,0.19957282240092517
14.060475241299143,-0.007178806345001338,-0.00300177270762689,0.19957867647174782
14.12537544622754,-0.0070774170672959534,-0.003000631080790824,0.19958439403315834
14.190575216890926,-0.006975557816324454,-0.0029994766416735485,0.19958997866380462
14.25607593602188,-0.006873228189962262,-0.0029983094853549205,0.1995954338735613
14.321878992735439,-0.006770427768106103,-0.0029971297053814744,0.1996007631043189
14.387985782558452,-0.0066671561126345966,-0.0029959373937589865,0.19960596973077438
14.45439770745928,-0.006563412767376588,-0.0029947326409417306,0.1996110570612295
14.52111617587742,-0.006459197258084332,-0.0029935155358292147,0.19961602833838724
14.58814260275349,-0.006354509092409864,-0.0029922861657561022,0.19962088674015507
14.655478409559112,-0.0062493477598935246,-0.0029910446164891275,0.19962563538044972
14.723125024327194,-0.006143712731947833,-0.0029897909722187282,0.19963027731000343
14.791083881682072,-0.006037603461857637,-0.0029885253155566933,0.1996348155171742
14.859356422870075,-0.005931019384776766,-0.0029872477275322985,0.19963925292875276
14.92794409578996,-0.005823959917736025,-0.002985958287584747,0.1996435924107801
14.99684835502374,-0.005716424459652439,-0.0029846570735648768,0.1996478367693555
15.066070661867418,-0.005608412391346055,-0.0029833441617303034,0.19965198875145268
15.135612484362087,-0.0054999230755595095,-0.002982019626742984,0.19965605104573347
15.205475297324954,-0.005390955856985663,-0.0029806835416703796,0.1996600262833612
15.275660582380732,-0.005281510062297423,-0.0029793359779816354,0.1996639170388165
15.346169827992941,-0.0051715850001826545,-0.002977977005548602,0.19966772583070935
15.4170045294956,-0.005061179961385218,-0.002976606692647257,0.19967145512259263
15.488166189124811,-0.00495029421874967,-0.002975225105956528,0.1996751073237743
15.55965631605075,-0.004838927027270639,-0.002973832310560664,0.19967868479012726
15.631476426409538,-0.004727077624145778,-0.0029724283699518093,0.19968218982489808
15.70362804333553,-0.004614745228835639,-0.002971013346029854,0.19968562467951576
15.776112696993485,-0.004501929043122803,-0.0029695872991077604,0.19968899155439412
15.848931924611142,-0.004388628251182635,-0.002968150287914714,0.19969229259973617
15.9220872705117,-0.004274842019651107,-0.002966702369597367,0.19969552991633419
15.995580286146694,-0.004160569497699353,-0.0029652435997279208,0.19969870555636446
16.069412530128773,-0.004045809817112831,-0.0029637740323048265,0.19970182152418475
16.143585568264868,-0.003930562092373586,-0.0029622937197610623,0.19970487977712092
16.218100973589298,-0.0038148254207450443,-0.0029608027129687663,0.19970788222625616
16.292960326397232,-0.003698598882362135,-0.002959301061244156,0.1997108307372131
16.368165214278086,-0.0035818815403247215,-0.0029577888123557775,0.19971372713093258
16.443717232149325,-0.0034646724407919366,-0.0029562660125307377,0.19971657318444827
16.51961798229015,-0.0033469706130831293,-0.002954732706459769,0.1997193706316578
16.595869074375614,-0.0032287750697786765,-0.0029531889373087612,0.19972212116408508
16.672472125510627,-0.0031100848068283775,-0.0029516347467239026,0.19972482643164383
16.749428760264383,-0.00299089880365795,-0.0029500701748418697,0.19972748804339052
16.82674061070467,-0.0028712160232797,-0.002948495260296316,0.19973010756827533
16.90440931643265,-0.002751035412407664,-0.002946910040228715,0.19973268653588602
16.982436524617444,-0.002630355901575729,-0.0029453145502982385,0.19973522643718608
17.060823890031244,-0.0025091764052527473,-0.0029437088246890694,0.19973772872524823
17.139573075084254,-0.0023874958219688913,-0.0029420928961229648,0.1997401948159806
17.21868574986008,-0.0022653130344353427,-0.0029404667958685318,0.19974262608884738
17.298163592151013,-0.002142626909673614,-0.0029388305537513585,0.1997450238875822
17.378008287493763,-0.0020194362991409406,-0.0029371841981650714,0.19974738952089705
17.458221529205037,-0.0018957400388631383,-0.0029355277560849545,0.1997497242631808
17.53880501841762,-0.001771536949564064,-0.002933861253074706,0.199752029355196
17.619760464116293,-0.0016468258368012617,-0.0029321847133022528,0.1997543060047634
17.70108958317422,-0.001521605491101165,-0.002930498159549997,0.19975655538744438
17.78279410038923,-0.0013958746880951038,-0.002928801613226144,0.19975877864721195
17.864875748520518,-0.0012696321886583738,-0.0029270950943792204,0.19976097689711655
17.947336268325266,-0.0011428767390514174,-0.002925378621708051,0.19976315121994553
18.030177408595698,-0.0010156070710584408,-0.0029236522125770225,0.19976530266887155
18.113400926196025,-0.0008878219021324294,-0.0029219158830269707,0.1997674322680974
18.197008586099845,-0.0007595199355368141,-0.0029201696477892886,0.19976954101349068
18.281002161427427,-0.0006306998604903259,-0.00291841352029811,0.19977162987321062
18.365383433483473,-0.0005013603523135495,-0.0029166475127061055,0.19977369978832876
18.450154191794738,-0.0003715000725731637,-0.002914871635894745,0.1997757516734402
18.535316234148123,-0.00024111766922972256,-0.0029130858994900707,0.19977778641726654
18.620871366628677,-0.00011021177678498122,-0.0029112903118765424,0.1997798048832523
18.706821403658015,0.00002121898356915962,-0.0029094848802089716,0.1997818079101525
18.793168168032686,0.00015317600380432568,-0.0029076696104284373,0.19978379631261153
18.879913490962945,0.0002856606889043285,-0.0029058445072764963,0.19978577088173258
18.967059212111465,0.0004186744567189873,-0.002904009574305857,0.19978773238564476
19.054607179632484,0.0005522187378114381,-0.0029021648139003447,0.19978968157005217
19.14255925021086,0.0006862949753120248,-0.002900310227283009,0.19979161915878435
19.230917289101594,0.0008209046247662965,-0.00289844581453528,0.19979354585433123
19.31968317016924,0.000956049153988323,-0.0028965715746077244,0.19979546233837425
19.408858775927794,0.0010917300429083416,-0.0028946875053368223,0.19979736927230624
19.498445997580454,0.0012279487834261909,-0.0028927936034579918,0.19979926729774472
19.58844673505991,0.001364706879261661,-0.0028908898646203573,0.1998011570370356
19.67886289706845,0.0015020058458062363,-0.0028889762834006646,0.19980303909374975
19.76969640111862,0.0016398472099749318,-0.002887052853318568,0.19980491405316908
19.860949173573715,0.0017782325100572389,-0.0028851195668506617,0.1998067824827662
19.952623149688808,0.001917163295574331,-0.0028831764154427075,0.19980864493267608
20.044720273651613,0.0020566411271276007,-0.0028812233895281194,0.1998105019361565
20.137242498623895,0.0021966675762570766,-0.002879260478537907,0.19981235401004238
20.23019178678272,0.0023372442252933856,-0.0028772876709168625,0.19981420165519348
20.32357010936223,0.0024783726672143783,-0.0028753049541387554,0.19981604535692835
20.417379446695296,0.0026200545055038767,-0.0028733123147172144,0.1998178855854564
20.511621788255667,0.0027622913540058585,-0.0028713097382235867,0.19981972279629634
20.606299132700006,0.0029050848367840024,-0.002869297209297668,0.1998215574306911
20.701413487910436,0.0030484365879829382,-0.002867274711662202,0.19982338991601128
20.79696687103696,0.0031923482516857745,-0.002865242228138682,0.1998252206661516
20.892961308540407,0.003336821481776805,-0.0028631997406576484,0.19982705008192034
20.989398836235246,0.0034818579418055846,-0.0028611472302753358,0.1998288785514189
21.08628149933291,0.003627459304848255,-0.0028590846771853907,0.19983070645041495
21.183611352485023,0.0037736272533733357,-0.00285701206073188,0.19983253414270777
21.281390459827133,0.003920363479109279,-0.0028549293594234454,0.19983436198048432
21.379620895022324,0.004067669682909522,-0.002852836550946305,0.19983619030466981
21.47830474130533,0.004215547574623649,-0.002850733612176554,0.19983801944526822
21.57744409152667,0.00436399887296511,-0.002848620519193758,0.19983984972169755
21.67704104819694,0.004513025305385338,-0.002846497247291959,0.19984168144311618
21.77709772353159,0.004662628607943725,-0.0028443637709949,0.19984351490874222
21.87761623949552,0.004812810525184683,-0.0028422200640655154,0.19984535040816515
21.978598727848254,0.004963572810009603,-0.002840066099520683,0.1998471882216518
22.080047330188993,0.005114917223559122,-0.0028379018496410527,0.19984902862044163
22.181964198002195,0.00526684553508705,-0.0028357272859846775,0.19985087186704026
22.28435149270303,0.005419359521843061,-0.0028335423793975716,0.19985271821550096
22.3872113856834,0.005572460968952484,-0.0028313471000259993,0.19985456791170172
22.490546058357804,0.005726151669300608,-0.0028291414173273253,0.19985642119361616
22.59435770220978,0.00588043342341876,-0.002826925300082192,0.19985827829157476
22.698648518838212,0.0060353080393670865,-0.0028246987164046,0.19986013942852338
22.803420720004187,0.006190777332624783,-0.0028224616337531,0.19986200482027225
22.908676527677724,0.006346843125978807,-0.002820214018941349,0.19986387467574024
23.01441817408509,0.006503507249414286,-0.0028179558381493546,0.1998657491971912
23.12064790175594,0.00666077154000723,-0.00281568705693301,0.19986762858046633
23.227367963571073,0.006818637841819911,-0.00281340764023473,0.19986951301520794
23.33458062281002,0.006977108005793341,-0.0028111175523929995,0.19987140268507958
23.442288153199225,0.007136183889646924,-0.002808816757153027,0.1998732977679779
23.55049283896009,0.007295867357777636,-0.0028065052176752224,0.19987519843624024
23.65919697485759,0.007456160281157997,-0.0028041828965447535,0.19987710485684732
23.76840286624876,0.007617064537239134,-0.0028018497557830337,0.1998790171916169
23.878112829131783,0.007778582009855303,-0.0027995057568529396,0.19988093559739578
23.9883291901949,0.007940714589126329,-0.002797150860670897,0.1998828602262444
24.099054286865954,0.00810346417136755,-0.002794785027614659,0.1998847912256154
24.210290467361776,0.00826683265899372,-0.002792408217529904,0.1998867287385307
24.32204009073816,0.0084308219604324,-0.002790020389741644,0.19988867290374707
24.434305526939713,0.008595433990033308,-0.0027876215030605404,0.19989062385592318
24.547089156850312,0.008760670667980818,-0.002785211515790502,0.19989258172577884
24.660393372343385,0.00892653392020784,-0.0027827903857379783,0.19989454664024778
24.774220576332862,0.009093025678312739,-0.0027803580702181426,0.19989651872262948
24.888573182823905,0.009260147879475723,-0.002777914526062304,0.1998984980927336
25.003453616964322,0.009427902466375787,-0.0027754597096260668,0.19990048486702056
25.118864315095795,0.009596291387112795,-0.0027729935767960676,0.19990247915873816
25.234807724805755,0.009765316595128918,-0.0027705160829951097,0.19990448107805414
25.35128630497907,0.009934980049128064,-0.00276802718319175,0.19990649073218372
25.46830252585042,0.010105283713004235,-0.0027655268319042798,0.1999085082255125
25.58585886905645,0.010276229555763787,-0.0027630149832080335,0.19991053365971811
25.703957827688647,0.01044781955145372,-0.0027604915907416443,0.19991256713388428
25.82260190634596,0.010620055679089207,-0.002757956607712274,0.19991460874461356
25.94179362118815,0.010792939922583459,-0.0027554099869019017,0.1999166585861364
26.06153549998895,0.010966474270677696,-0.002752851680672921,0.19991871675041453
26.18183008218986,0.011140660716873266,-0.002750281640973208,0.1999207833272424
26.302679918953814,0.011315501259364228,-0.002747699819342074,0.1999228584043458
26.424087573219474,0.01149099790097333,-0.0027451061669138558,0.19992494206747538
26.54605561975539,0.011667152649085218,-0.00274250063442478,0.1999270344004977
26.668586645214805,0.011843967515584343,-0.0027398831722158616,0.19992913548548366
26.791683248190314,0.012021444516793166,-0.002737253730238958,0.19993124540279236
26.915348039269166,0.012199585673408831,-0.0027346122580602047,0.19993336423115404
27.039583641088434,0.01237839301044582,-0.002731958704864556,0.19993549204774877
27.164392688390837,0.012557868557174966,-0.0027292930194605684,0.1999376289282805
27.289777828080403,0.012738014347066496,-0.0027266151502836258,0.19993977494705295
27.415741719278834,0.012918832417731606,-0.0027239250453995156,0.1999419301770392
27.542287033381662,0.013100324810868764,-0.0027212226525092273,0.199944094689949
27.669416454115126,0.013282493572206039,-0.0027185079189514156,0.1999462685562947
27.797132677592884,0.013465340751448973,-0.0027157807917054964,0.1999484518454551
27.925438412373392,0.013648868402226542,-0.002713041217396726,0.1999506446257334
28.05433637951713,0.013833078582037618,-0.0027102891422979354,0.19995284696441912
28.18382931264455,0.014017973352202022,-0.002707524512331469,0.19995505892784127
28.31391995799379,0.014203554777806908,-0.0027047472730752937,0.19995728058142323
28.44461107447917,0.014389824927659547,-0.002701957369762367,0.1999595119897351
28.575905433749465,0.014576785874235549,-0.0026991547472848803,0.19996175321654205
28.70780582024692,0.01476443969363348,-0.0026963393501963423,0.19996400432485367
28.84031503126606,0.014952788465523862,-0.0026935111227144163,0.1999662653769691
28.973435877013245,0.015141834273104626,-0.0026906700087225314,0.19996853643452064
29.10717118066605,0.015331579203053615,-0.0026878159517724756,0.19997081755851695
29.24152377843337,0.015522025345483586,-0.00268494889508503,0.19997310880938404
29.376496519615305,0.01571317479389699,-0.002682068781554599,0.1999754102470017
29.51209226666387,0.015905029645140963,-0.002679175553748259,0.1999777219307435
29.648313895243422,0.01609759199936421,-0.00267626915390917,0.19998004391951157
29.78516429429191,0.016290863959973766,-0.002673349523956796,0.19998237627177082
29.92264636608189,0.016484847633591027,-0.0026704166054899296,0.19998471904558177
30.060763026282324,0.01667954513001116,-0.002667470339786996,0.19998707229863133
30.19951720402016,0.01687495856215989,-0.0026645106678074653,0.19998943608826558
30.338911841942718,0.017071090046053367,-0.00266153753019296,0.1999918104715147
30.47894989627983,0.017267941700755757,-0.0026585508672687425,0.1999941955051244
30.61963433690679,0.01746551564834088,-0.0026555506190451485,0.19999659124557861
30.76096814740708,0.01766381401384984,-0.0026525367252169347,0.19999899774912874
30.90295432513592,0.017862838925252852,-0.0026495091251652657,0.20000141507181463
31.045595881283557,0.018062592513410466,-0.0026464677579584785,0.2000038432694892
31.188895840939384,0.018263076912031554,-0.0026434125623535226,0.20000628239783966
31.332857243155857,0.01846429425763922,-0.002640343476793192,0.20000873251241025
31.477483141013174,0.018666246689528012,-0.002637260439411456,0.2000111936686203
31.622776601683793,0.0188689363497282,-0.0026341633880298688,0.20001366592178527
31.768740706497724,0.01907236538296779,-0.0026310522601602298,0.20001614932713432
31.915378551007617,0.019276535936634347,-0.002627926993004898,0.20001864393982735
32.062693245054675,0.019481450160737684,-0.002624787523454365,0.20002114981497368
32.210687912834345,0.019687110207872914,-0.0026216337880920018,0.20002366700764582
32.35936569296285,0.019893518233184,-0.002618465723189287,0.2000261955728962
32.50872973854344,0.02010067639432469,-0.002615283264709835,0.20002873556577142
32.6587832172336,0.020308586851425843,-0.0026120863483068,0.20003128704132592
32.809529311311906,0.020517251767053907,-0.0026088749093242927,0.20003385005463586
32.960971217745794,0.020726673306179614,-0.0026056488827956815,0.200036424660811
33.11311214825911,0.020936853636137443,-0.002602408203445568,0.2000390109150076
33.26595532940047,0.021147794926592516,-0.0025991528056884925,0.2000416088724386
33.419504002611426,0.02135949934950196,-0.00259588262362736,0.2000442185883869
33.57376142429548,0.02157196907908119,-0.0025925975910556192,0.20004684011821358
33.72873086588689,0.021785206291766456,-0.0025892976414550748,0.2000494735173688
33.884415613920275,0.021999213166179036,-0.002585982707995515,0.20005211884140195
34.04081897010009,0.022213991883089715,-0.002582652723536151,0.20005477614596925
34.197944251370906,0.02242954462538215,-0.0025793076206220345,0.20005744548684387
34.35579478998746,0.02264587357801919,-0.0025759473314862897,0.20006012691992353
34.514373933585645,0.02286298092800228,-0.0025725717880478375,0.2000628205012383
34.673685045253166,0.023080868864341186,-0.002569180921911964,0.20006552628695778
34.8337315036012,0.023299539578014245,-0.0025657746643683063,0.20006824433339984
34.99451670283573,0.023518995261933073,-0.0025623529463915684,0.20007097469703503
35.156044052829834,0.02373923811090731,-0.0025589156986389854,0.20007371743449529
35.3183169791957,0.023960270321607333,-0.0025554628514521077,0.2000764726025786
35.48133892335757,0.024182094092529374,-0.0025519943348536124,0.20007924025825619
35.64511334262443,0.024404711623958006,-0.0025485100785475117,0.2000820204586772
35.80964371026362,0.02462812511793064,-0.0025450100119182124,0.20008481326117458
35.974933515574236,0.024852336778200288,-0.0025414940640298093,0.20008761872326983
36.14098626396135,0.025077348810199313,-0.0025379621636248796,0.20009043690267833
36.30780547701014,0.025303163421002327,-0.0025344142391239164,0.2000932678573141
36.475394692560805,0.025529782819290775,-0.002530850218622648,0.20009611164529464
36.643757464783334,0.025757209215313832,-0.0025272700298938863,0.2000989683249436
36.81289736425317,0.025985444820852608,-0.0025236736003848457,0.20010183795479644
36.982817978026624,0.0262144918491821,-0.00252006085721564,0.20010472059360482
37.15352290971728,0.026444352515035362,-0.0025164317271792833,0.20010761630033874
37.32501577957206,0.026675029034563296,-0.0025127861367401885,0.200110525134191
37.497300224548376,0.02690652362530004,-0.0025091240120324104,0.20011344715458118
37.67037989839089,0.027138838506121494,-0.002505445278860308,0.20011638242115753
37.84425847170936,0.027371975897210004,-0.0025017498626950176,0.20011933099380247
38.018939632056124,0.02760593802001491,-0.0024980376886749823,0.20012229293263312
38.19442708400468,0.027840727097214787,-0.0024943086816043196,0.20012526829800573
38.37072454922788,0.028076345352676918,-0.0024905627659513032,0.20012825715051882
38.547835766577165,0.0283127950114214,-0.0024867998658471336,0.20013125955101466
38.72576449216173,0.02855007829957798,-0.002483019905085652,0.20013427556058327
38.904514499428046,0.028788197444350922,-0.002479222807120448,0.20013730524056372
39.084089579240214,0.029027154673977068,-0.002475408495064711,0.2001403486525481
39.26449353995997,0.029266952217686527,-0.002471576891689982,0.20014340585838247
39.44573020752785,0.029507592305662786,-0.0024677279194242094,0.20014647692016968
39.62780342554393,0.029749077169001888,-0.002463861500350336,0.20014956190027247
39.810717055349734,0.029991409039673927,-0.0024599775562067308,0.20015266086131403
39.994474976109736,0.03023459015048023,-0.002456076008382688,0.20015577386618158
40.179081084894,0.030478622735012527,-0.002452156777920109,0.2001589009780277
40.36453929676048,0.03072350902761374,-0.0024482197855106784,0.2001620422602727
40.55085354483839,0.03096925126333533,-0.0024442649514935994,0.200165197776606
40.73802778041126,0.0312158516778944,-0.0024402921958562762,0.20016836759098902
40.926065973001094,0.031463312507634546,-0.002436301438232335,0.20017155176765566
41.114972110452214,0.03171163598948168,-0.0024322925978979048,0.20017475037111573
41.30475019901615,0.031960824360901266,-0.0024282655937731606,0.20017796346615574
41.495404263436285,0.03221087985985825,-0.0024242203444194534,0.20018119111784075
41.68693834703355,0.03246180472477109,-0.002420156768038439,0.20018443339151612
41.879356511791826,0.03271360119446999,-0.0024160747824690265,0.2001876903528098
42.072662838444415,0.03296627150815408,-0.00241197430518909,0.2001909620676325
42.26686142656028,0.03321981790534654,-0.002407855253309961,0.20019424860218157
42.4619563946313,0.03347424262585057,-0.0024037175435778387,0.2001975500229407
42.65795188015925,0.033729547909706115,-0.0023995610923718737,0.2002008663966817
42.85485203974397,0.03398573599714465,-0.002395385815700659,0.20020419779046833
43.05266104917106,0.0342428091285442,-0.0023911916292042104,0.20020754427165366
43.251383103500885,0.03450076954438505,-0.0023869784481485535,0.20021090590788598
43.45102241715714,0.03475961948520314,-0.00238274618742668,0.20021428276710784
43.65158322401661,0.03501936119154532,-0.0023784947615571976,0.20021767491755738
43.85306977749856,0.035279996903923645,-0.002374224084679871,0.20022108242777195
44.05548635065534,0.03554152886276795,-0.002369934070558508,0.20022450536658662
44.25883723626264,0.03580395930838094,-0.002365624632574719,0.20022794380313857
44.46312674691088,0.036067290480890045,-0.002361295683730066,0.20023139780686627
44.6683592150963,0.03633152462020058,-0.002356947136641706,0.2002348674475133
44.87453899331323,0.03659666396594955,-0.0023525789035432213,0.20023835279512614
45.08167045414601,0.036862710757456396,-0.0023481908962808247,0.20024185392006
45.28975799036209,0.03712966723367653,-0.0023437830263128463,0.2002453708929772
45.498806015004845,0.037397535633151964,-0.0023393552047078527,0.2002489037848495
45.708818961487516,0.037666318193962926,-0.0023349073421438313,0.20025245266695996
45.91980128368685,0.0379360171536802,-0.0023304393489040473,0.20025601761090417
46.13175745603795,0.038206634749314655,-0.002325951134879516,0.2002595986885903
46.34469197362879,0.03847817321726839,-0.002321442609562433,0.20026319597224335
46.55860935229591,0.03875063479328605,-0.0023169136820491,0.20026680953440354
46.77351412871981,0.03902402171240218,-0.002312364261034677,0.20027043944793024
46.98941086052156,0.03929833620889464,-0.002307794254813085,0.20027408578600184
47.20630412635904,0.03957358051623043,-0.0023032035712762878,0.2002777486221174
47.42419852602448,0.039849756867017916,-0.0022985921179102314,0.2002814280300987
47.64309868054156,0.04012686749295383,-0.002293959801794717,0.20028512408409105
47.86300923226385,0.040404914624772054,-0.0022893065296013043,0.20028883685856527
48.083934844972845,0.0406839004921923,-0.00228463220759196,0.20029256642831836
48.30588020397728,0.040963827323868704,-0.0022799367416164807,0.20029631286847543
48.5288500162121,0.04124469734733565,-0.00227522003711143,0.2003000762544912
48.75284901033865,0.041526512788957054,-0.0022704819990980074,0.20030385666215164
48.97788193684461,0.041809275873872453,-0.0022657225321803583,0.20030765416757462
49.20395356814511,0.04209298882594445,-0.002260941540544668,0.20031146884721138
49.43106869868354,0.042377653867704444,-0.0022561389279554325,0.20031530077784943
49.65923214503363,0.04266327322029873,-0.002251314597755942,0.20031915003661244
49.88844874600122,0.042949849103436515,-0.002246468452864533,0.2003230167009619
50.11872336272725,0.04323738373533254,-0.0022416003957739647,0.20032690084869975
50.35006087879047,0.043525879332654144,-0.002236710328549847,0.20033080255796767
50.58246620031142,0.04381533811046605,-0.0022317981528278117,0.20033472190725113
50.81594425605605,0.04410576228217517,-0.0022268637698119155,0.20033865897537922
51.05049999754065,0.04439715405947566,-0.0022219070802736883,0.20034261384152582
51.28613839913648,0.04468951565229089,-0.0022169279845487833,0.20034658658521282
51.52286445817567,0.044982849268718816,-0.002211926382537281,0.20035057728630978
51.760683195056764,0.04527715711497735,-0.0022069021736993667,0.2003545860250363
51.99959965335162,0.045572441395343916,-0.002201855257055786,0.2003586128819633
52.239618899911974,0.045868704312100675,-0.002196785531183489,0.20036265793801525
52.480746024977286,0.046165948065477545,-0.0021916928942173706,0.2003667212744698
52.722986142282274,0.04646417485359286,-0.0021865772438433165,0.200370802972962
52.966344389165805,0.04676338687239699,-0.0021814384773015446,0.20037490311548312
53.21082592667942,0.04706358631561427,-0.002176276491380912,0.2003790217843839
53.456435939697194,0.04736477537468262,-0.002171091182419679,0.2003831590623754
53.70317963702527,0.04766695623869699,-0.0021658824463012356,0.20038731503253038
53.95106225151279,0.04797013109434943,-0.0021606501784533967,0.20039148977828639
54.20008904016238,0.04827430212586856,-0.00215539427384736,0.20039568338344396
54.45026528424214,0.04857947151496257,-0.0021501146269934076,0.2003998959321727
54.70159628939716,0.04888564144075686,-0.0021448111319418064,0.20040412750900788
54.954087385762485,0.049192814079735206,-0.0021394836822783217,0.20040837819885637
55.207743928075736,0.049500991605678314,-0.0021341321711234678,0.20041264808699577
55.4625712957911,0.049810176189604004,-0.002128756491130793,0.20041693725907614
55.71857489319299,0.050120369999705136,-0.0021233565344844756,0.20042124580112267
55.975760149511046,0.050431575201289436,-0.0021179321928974236,0.2004255737995357
56.23413251903491,0.05074379395671666,-0.002112483357608683,0.2004299213410941
56.493697481230285,0.05105702842533815,-0.002107009919382519,0.20043428851295558
56.754460540854716,0.051371280763432364,-0.0021015117685061406,0.20043867540265864
57.01642722807478,0.051686553124144684,-0.0020959887947866007,0.20044308209812406
57.279603098582925,0.05200284765742339,-0.0020904408875505077,0.2004475086876567
57.54399373371572,0.05232016650995654,-0.0020848679356409022,0.20045195525994738
57.80960474057181,0.052638511825110576,-0.0020792698274149472,0.20045642190407406
58.07644175213124,0.052957885742862414,-0.002073646450742463,0.2004609087095034
58.34451042737448,0.05327829039974103,-0.002067997693004949,0.2004654157660924
58.613816451402904,0.0535997279287591,-0.002062323441090728,0.20046994316409106
58.8843655355589,0.05392220045935059,-0.0020566235813951317,0.20047449099414288
59.156163417547425,0.054245710117304696,-0.002050897999818337,0.20047905934728644
59.42921586155727,0.054570259024702666,-0.002045146581761806,0.20048364831495807
59.70352865838372,0.054895849299851404,-0.0020393692121283146,0.20048825798899195
59.979107625550945,0.055222483057217685,-0.002033565775316999,0.20049288846162433
60.25595860743581,0.05555016240736263,-0.002027736155224235,0.20049753982549273
60.53408747539136,0.05587888945687611,-0.0020218802352402073,0.20050221217363812
60.813500127871826,0.05620866630831003,-0.002015997898245645,0.20050690559950843
61.09420249055721,0.056539495060112126,-0.0020100890266118152,0.20051162019695734
61.37620051647946,0.056871377806557884,-0.0020041535021974193,0.20051635606024854
61.65950018614822,0.057204316637685125,-0.0019981912063451023,0.20052111328405645
61.94410750767818,0.057538313639224896,-0.001992202019882498,0.20052589196346735
62.23002851691595,0.057873370892535476,-0.001986185823116984,0.20053069219398148
62.517269277568616,0.05820949047453328,-0.001980142495834788,0.2005355140715162
62.8058358813318,0.058546674457624924,-0.0019740719172979823,0.20054035769240622
63.095734448019364,0.05888492490963971,-0.001967973966244646,0.20054522315340437
63.3869711256927,0.05922424389375841,-0.0019618485208846097,0.2005501105516856
63.67955209079162,0.059564633468447994,-0.0019556954588960712,0.20055501998484798
63.973483548264824,0.05990609568738967,-0.0019495146574258955,0.20055995155091466
64.268771731702,0.060248632599410754,-0.0019433059930871123,0.2005649053483339
64.56542290346556,0.06059224624841286,-0.0019370693419556672,0.2005698814759828
64.86344335482389,0.06093693867330558,-0.0019308045795675217,0.20057488003316953
65.16283940608427,0.06128271190793292,-0.0019245115809187721,0.2005799011196327
65.46361740672754,0.06162956798100526,-0.0019181902204609528,0.20058494483554531
65.76578373554206,0.0619775089160268,-0.0019118403721002418,0.20059001128151582
66.06934480075964,0.06232653673122595,-0.001905461909194891,0.20059510055858967
66.3743070401909,0.06267665343948306,-0.0018990547045528068,0.20060021276825157
66.68067692136225,0.06302786104826034,-0.0018926186304282252,0.20060534801242774
66.98846094165265,0.06338016155952912,-0.0018861535585221738,0.20061050639348624
67.29766562843182,0.06373355696969808,-0.0018796593599767716,0.20061568801424046
67.60829753919819,0.06408804926954155,-0.001873135905375677,0.20062089297794977
67.9203632617185,0.06444364044412806,-0.0018665830647396286,0.2006261213883227
68.23386941416697,0.06480033247274396,-0.0018600007075259758,0.20063137334951733
68.5488226452662,0.06515812732882664,-0.0018533887026251097,0.20063664896614344
68.86522963442762,0.06551702697988528,-0.001846746918357959,0.2006419483432666
69.18309709189363,0.0658770333874329,-0.0018400752224742298,0.20064727158640658
69.5024317588797,0.06623814850690905,-0.0018333734821510035,0.20065261880154084
69.82324040771711,0.06660037428760714,-0.0018266415639874376,0.20065799009510832
70.14552984199715,0.0669637126726026,-0.0018198793340052015,0.2006633855740077
70.46930689671467,0.06732816559867533,-0.0018130866576448143,0.20066880534560214
70.79457843841381,0.06769373499623808,-0.001806263399763475,0.2006742495177199
71.12135136533288,0.06806042278926024,-0.001799409424633053,0.20067971819865676
71.44963260755135,0.06842823089519416,-0.0017925245959358397,0.2006852114971781
71.77942912713615,0.06879716122489908,-0.0017856087767643856,0.20069072952252018
72.11074791828997,0.06916721568256744,-0.0017786618296185513,0.2006962723843926
72.44359600749898,0.06953839616564754,-0.0017716836164013879,0.20070184019298049
72.77798045368242,0.06991070456476968,-0.0017646739984189762,0.20070743305894587
73.11390834834172,0.07028414276366897,-0.0017576328363761034,0.20071305109342993
73.45138681571152,0.07065871263911074,-0.0017505599903751454,0.20071869440805512
73.79042301291008,0.07103441606081291,-0.0017434553199122797,0.20072436311492708
74.13102413009177,0.07141125489137112,-0.0017363186838763557,0.2007300573266361
74.47319739059888,0.0717892309861806,-0.0017291499405443149,0.20073577715626112
74.81695005111546,0.0721683461933604,-0.001721948947581964,0.2007415227173682
75.16228940182053,0.07254860235367627,-0.0017147155620378346,0.20074729412401626
75.50922276654342,0.07293000130046337,-0.0017074496403433716,0.20075309149075632
75.85775750291836,0.07331254485954875,-0.0017001510383075175,0.20075891493263598
76.20790100254122,0.07369623484917462,-0.0016928196111186372,0.20076476456519868
76.55966069112561,0.07408107307991978,-0.0016854552133361738,0.20077064050448898
76.91304402866098,0.07446706135462244,-0.0016780576988939195,0.2007765428670507
77.26805850957021,0.07485420146830206,-0.001670626921091822,0.2007824717699338
77.6247116628692,0.07524249520808056,-0.0016631627325984816,0.20078842733069172
77.98301105232585,0.07563194435310475,-0.0016556649854446697,0.20079440966738643
78.3429642766212,0.07602255067446807,-0.0016481335310225016,0.2008004188985903
78.70457896950985,0.07641431593513039,-0.0016405682200834242,0.20080645514338635
79.06786279998254,0.07680724188984175,-0.001632968902733453,0.20081251852137233
79.43282347242814,0.07720133028505982,-0.0016253354284323127,0.2008186091526624
79.79946872679768,0.07759658285887429,-0.0016176676459898301,0.20082472715788888
80.16780633876789,0.07799300134092589,-0.0016099654035640783,0.20083087265820407
80.53784411990668,0.07839058745232712,-0.0016022285486575409,0.20083704577528314
80.90958991783822,0.07878934290558222,-0.0015944569281160343,0.20084324663132558
81.28305161640995,0.07918926940450885,-0.0015866503881240511,0.20084947534905842
81.65823713585922,0.07959036864415658,-0.001578808774203262,0.20085573205173796
82.03515443298186,0.07999264231072843,-0.0015709319312100345,0.20086201686314983
82.41381150130022,0.0803960920814999,-0.0015630197033313113,0.2008683299076159
82.79421637123345,0.08080071962473873,-0.001555071934083714,0.2008746713099913
83.17637711026708,0.08120652659962473,-0.0015470884663096023,0.20088104119567002
83.56030182312483,0.08161351465616967,-0.001539069142173937,0.200887439690586
83.94599865193973,0.0820216854351357,-0.0015310138031627376,0.20089386692121503
84.33347577642756,0.08243104056795603,-0.001522922290079316,0.2009003230145777
84.72274141405963,0.08284158167665281,-0.001514794443041498,0.20090680809824174
85.11380382023768,0.08325331037375697,-0.0015066301014800732,0.200913322300323
85.50667128846833,0.08366622826222703,-0.0014984291041341589,0.20091986574948822
85.90135215053961,0.08408033693536737,-0.0014901912890494208,0.2009264385749592
86.29785477669702,0.08449563797674833,-0.0014819164935748433,0.20093304090651215
86.6961875758217,0.0849121329601234,-0.0014736045543609414,0.20093967287448125
87.09635899560806,0.0853298234493488,-0.0014652553073548529,0.20094633460976175
87.49837752274364,0.08574871099830145,-0.0014568685877995621,0.20095302624381073
87.90225168308842,0.0861687971507977,-0.0014484442302287546,0.20095974790865118
88.30799004185631,0.0865900834405118,-0.0014399820684672742,0.20096649973687156
88.71560120379608,0.08701257139089298,-0.0014314819356238653,0.20097328186163219
89.12509381337459,0.08743626251508617,-0.001422943664092665,0.2009800944166628
89.53647655495938,0.08786115831584594,-0.0014143670855467387,0.20098693753626914
89.94975815300356,0.08828726028545969,-0.0014057520309370506,0.20099381135533267
90.36494737223013,0.08871456990566104,-0.0013970983304895366,0.20100071600931343
90.78205301781861,0.08914308864755044,-0.0013884058137002692,0.20100765163425416
91.20108393559097,0.08957281797151256,-0.0013796743093356671,0.20101461836677947
91.62204901220001,0.09000375932713336,-0.0013709036454259461,0.20102161634410093
92.04495717531712,0.09043591415311839,-0.0013620936492651,0.20102864570401835
92.4698173938223,0.09086928387721024,-0.00135324414740644,0.20103570658492198
92.89663867799364,0.09130386991610624,-0.0013443549656591604,0.20104279912579642
93.32543007969915,0.0917396736753767,-0.0013354259290872588,0.2010499234662201
93.75620069258802,0.09217669654938175,-0.0013264568620032983,0.20105707974637108
94.18895965228418,0.09261493992118915,-0.0013174475879690211,0.20106426810702724
94.6237161365793,0.09305440516249201,-0.0013083979297895119,0.20107148868956912
95.0604793656282,0.0934950936335259,-0.001299307709511649,0.20107874163598313
95.49925860214358,0.09393700668298674,-0.001290176748420169,0.2010860270888633
95.94006315159336,0.09438014564794842,-0.0012810048670345883,0.2010933451914143
96.38290236239705,0.09482451185377924,-0.0012717918851076254,0.201100696087453
96.82778562612496,0.09527010661406142,-0.0012625376216192784,0.20110807992141183
97.2747223776965,0.09571693123050576,-0.001253241894776748,0.20111549683834087
97.72372209558111,0.09616498699287213,-0.0012439045220086972,0.20112294698391103
98.17479430199843,0.09661427517888517,-0.001234525319964295,0.20113043050441481
98.6279485631211,0.09706479705415101,-0.0012251041045076517,0.2011379475467716
99.08319448927676,0.09751655387207737,-0.0012156406907170671,0.2011454982585276
99.54054173515274,0.09796954687378874,-0.0012061348928803176,0.20115308278785965
100,0.09842377728804466,-0.001196586524492126,0.20116070128357752


==> Clausing_LT.csv <==
0,1,1,1
0.001,0.9936330000000000,0.9840850000000000,0.9363910000000000
0.002,0.9872660000000000,0.968174000000000,0.8731060000000000
0.003,0.9808990000000000,0.9522730000000000,0.8104749999999999
0.004,0.9745310000000000,0.9363860000000001,0.7488440000000000
0.005,0.968164000000000,0.9205200000000000,0.6885820000000000
0.006,0.9617980000000000,0.90467900000000,0.6300970000000000
0.007,0.9554330000000000,0.8888680000000000,0.5738529999999999
0.008,0.9490700000000000,0.8730940000000000,0.5204150000000000
0.008999999999999999,0.9427080000000000,0.8573620000000000,0.47052100000000002
0.01,0.9363490000000000,0.8416770000000000,0.42538599999999999
0.011,0.9299930000000000,0.8260440000000000,0.38731399999999999
0.012,0.9236400000000000,0.8104700000000000,0.3555860000000000
0.012999999999999999,0.9172900000000000,0.7949600000000000,0.32873900000000000
0.014,0.9109440000000000,0.7795200000000000,0.30572700000000003
0.015,0.9046020000000000,0.7641570000000000,0.2857830000000000
0.016,0.8982640000000000,0.7488750000000000,0.2683310000000000
0.017,0.8919319999999999,0.7336810000000000,0.25293199999999999
0.017999999999999999,0.8856050000000000,0.7185830000000000,0.23924400000000001
0.019,0.8792830000000000,0.7035850000000000,0.2269960000000000
0.02,0.8729680000000000,0.6886960000000000,0.21597300000000000
0.021,0.8666590000000000,0.6739210000000000,0.20599899999999999
0.022,0.860357000000000,0.6592690000000000,0.1969310000000000
0.023,0.8540620000000000,0.6447470000000000,0.18865199999999999
0.024,0.8477749999999999,0.6303620000000000,0.18106200000000000
0.025,0.8414960000000000,0.6161230000000000,0.17407900000000001
0.025999999999999999,0.8352250000000000,0.6020380000000000,0.16763300000000000
0.027,0.8289630000000000,0.5881160000000000,0.16166400000000000
0.028,0.8227100000000001,0.5743670000000000,0.1561210000000000
0.029,0.8164670000000001,0.5608010000000000,0.15096100000000001
0.03,0.8102340000000000,0.5474290000000001,0.14614400000000000
0.031,0.8040110000000000,0.5342620000000000,0.1416370000000000
0.032,0.7977990000000000,0.5213140000000001,0.1374120000000000
0.033,0.7915980000000000,0.5085980000000000,0.13344300000000001
0.034,0.785409000000000,0.4961310000000000,0.12970699999999999
0.035,0.7792320000000000,0.4839290000000000,0.1261850000000000
0.035999999999999997,0.7730680000000000,0.47201500000000002,0.12285699999999999
0.037,0.7669160000000000,0.46041199999999999,0.11971000000000000
0.038,0.7607780000000000,0.4491530000000000,0.11672800000000000
0.039,0.7546540000000000,0.43828299999999998,0.11389800000000000
0.04,0.7485440000000000,0.42788799999999999,0.11121000000000000
0.041,0.742448000000000,0.41807400000000000,0.10865300000000000
0.042,0.7363680000000000,0.40872599999999998,0.10621800000000001
0.042999999999999997,0.7303030000000000,0.3998130000000000,0.10389500000000000
0.044,0.7242550000000000,0.39130399999999999,0.10167800000000000
0.045,0.7182220000000000,0.38317299999999999,0.09955899999999999
0.046,0.7122070000000000,0.3753950000000000,0.09753299999999999
0.047,0.7062100000000000,0.3679470000000000,0.09559200000000000
0.048,0.7002300000000000,0.3608080000000000,0.0937320000000000
0.049,0.6942690000000000,0.3539610000000000,0.09194800000000000
0.05,0.6883260000000000,0.3473860000000000,0.09023500000000000
0.050999999999999997,0.6824030000000000,0.3410690000000000,0.08858900000000000
0.051999999999999998,0.6765000000000000,0.33499400000000,0.08700600000000000
0.053,0.6706180000000000,0.32914800000000000,0.08548300000000000
0.054,0.6647560000000000,0.3235180000000000,0.0840160000000000
0.055,0.6589170000000000,0.3180920000000000,0.082602000000000
0.056,0.653099000000000,0.3128600000000000,0.08123800000000000
0.057,0.6473040000000000,0.3078100000000000,0.07992299999999999
0.058,0.6415320000000000,0.30293399999999998,0.07865200000000000
0.058999999999999997,0.6357840000000000,0.29822199999999999,0.07742499999999999
0.06,0.6300600000000000,0.2936680000000000,0.0762380000000000
0.061,0.624361000000000,0.2892620000000000,0.07509000000000000
0.062,0.6186880000000000,0.284997000000000,0.0739790000000000
0.063,0.6130409999999999,0.2808680000000000,0.07290300000000000
0.064,0.6074210000000000,0.27686699999999997,0.0718600000000000
0.065,0.6018280000000000,0.2729890000000000,0.07085000000000000
0.066,0.5962640000000000,0.26922699999999999,0.06987000000000000
0.067,0.5907289999999999,0.265578000000000,0.06891899999999999
0.068,0.5852230000000000,0.2620350000000000,0.06799600000000000
0.069,0.5797470000000000,0.25859500000000002,0.06709900000000001
0.07,0.5743030000000000,0.25525199999999998,0.06622800000000000
0.07099999999999999,0.5688910000000000,0.25200299999999998,0.06538200000000000
0.07199999999999999,0.5635110000000000,0.24884400000000001,0.06455900000000001
0.073,0.5581640000000000,0.24577099999999999,0.06375800000000000
0.074,0.5528520000000000,0.24278100000000000,0.06297899999999999
0.075,0.5475750000000000,0.23987000000000000,0.06222000000000000
0.076,0.5423350000000000,0.23703500000000000,0.06148200000000000
0.077,0.5371310000000000,0.23427400000000001,0.06076200000000000
0.078,0.5319650000000000,0.2315820000000000,0.06006100000000000
0.079,0.5268389999999999,0.22895900000000000,0.05937700000000000
0.08,0.5217520000000000,0.2264000000000000,0.058710999999999999
0.081,0.5167070000000000,0.22390499999999999,0.05806100000000000
0.082,0.511704000000000,0.2214700000000000,0.057425999999999998
0.083,0.5067450000000000,0.21909300000000001,0.05680700000000000
0.084,0.501831000000000,0.21677199999999999,0.05620200000000000
0.085,0.496964000000000,0.21450600000000000,0.055612000000000002
0.08599999999999999,0.4921440000000000,0.21229200000000001,0.05503500000000000
0.08699999999999999,0.4873740000000000,0.21012800000000001,0.05447100000000000
0.088,0.48265500000000000,0.20801300000000000,0.053920000000000003
0.089,0.47799000000000003,0.2059460000000000,0.05338100000000000
0.09,0.47337899999999999,0.20392399999999999,0.05285400000000000
0.091,0.46882600000000002,0.20194500000000001,0.05233900000000000
0.092,0.4643330000000000,0.2000100000000000,0.05183500000000000
0.093,0.4599030000000000,0.19811599999999999,0.05134100000000000
0.094,0.4555390000000000,0.1962620000000000,0.05085800000000000
0.095,0.4512450000000000,0.1944460000000000,0.05038500000000000
0.096,0.4470260000000000,0.192668000000000,0.04992200000000000
0.097,0.44288699999999998,0.19092700000000001,0.04946800000000000
0.098,0.4388390000000000,0.18922000000000000,0.04902300000000000
0.099,0.43489499999999998,0.18754799999999999,0.048587999999999999
0.1,0.4311000000000000,0.18590799999999999,0.04816100000000000
0.101,0.4274210000000000,0.18430099999999999,0.04774200000000000
0.10199999999999999,0.42381300000000000,0.18272500000000000,0.04733100000000000
0.10299999999999999,0.4202750000000000,0.18117900000000001,0.04692900000000000
0.10400000000000000,0.4168040000000000,0.17966299999999999,0.04653300000000000
0.105,0.41339799999999999,0.1781750000000000,0.04614600000000000
0.106,0.4100560000000000,0.17671500000000001,0.045765000000000000
0.107,0.4067750000000000,0.17528199999999999,0.045392000000000002
0.108,0.40355500000000000,0.1738750000000000,0.04502500000000000
0.109,0.4003930000000000,0.1724940000000000,0.0446660000000000
0.11,0.39728700000000000,0.17113700000000001,0.04431200000000000
0.111,0.3942370000000000,0.1698050000000000,0.04396500000000000
0.112,0.3912410000000000,0.1684960000000000,0.04362400000000000
0.113,0.38829599999999997,0.16721000000000000,0.043289000000000001
0.114,0.38540300000000000,0.1659460000000000,0.04296000000000000
0.115,0.3825590000000000,0.16470399999999999,0.04263600000000000
0.116,0.3797640000000000,0.16348299999999999,0.04231800000000000
0.117,0.3770160000000000,0.16228200000000001,0.04200500000000000
0.11799999999999999,0.3743130000000000,0.16110200000000000,0.041696999999999998
0.11899999999999999,0.3716560000000000,0.15994100000000000,0.04139500000000000
0.12,0.3690410000000000,0.15879900000000000,0.0410980000000000
0.121,0.36647000000000002,0.15767600000000001,0.04080500000000000
0.122,0.3639400000000000,0.15656999999999999,0.04051700000000000
0.123,0.3614500000000000,0.15548300000000001,0.04023400000000000
0.124,0.3590000000000000,0.15441299999999999,0.03995500000000000
0.125,0.35658800000000002,0.15335900000000000,0.03968000000000000
0.126,0.3542140000000000,0.15232200000000001,0.039410000000000001
0.127,0.3518770000000000,0.15130099999999999,0.03914400000000000
0.128,0.34957500000000002,0.1502960000000000,0.03888200000000000
0.129,0.34730899999999998,0.14930599999999999,0.038623999999999999
0.13,0.3450770000000000,0.14833099999999999,0.03837000000000000
0.131,0.342878000000000,0.14737100000000000,0.038120000000000001
0.132,0.34071099999999999,0.1464250000000000,0.03787400000000000
0.133,0.3385770000000000,0.1454920000000000,0.03763100000000000
0.134,0.33647400000000000,0.14457400000000001,0.037391000000000001
0.135,0.33440199999999998,0.14366899999999999,0.03715600000000000
0.136,0.3323590000000000,0.14277699999999999,0.03692300000000000
0.137,0.3303450000000000,0.14189700000000000,0.03669400000000000
0.138,0.32836100000000001,0.14102999999999999,0.03646800000000000
0.139,0.32640400000000003,0.1401750000000000,0.03624600000000000
0.14,0.32447399999999998,0.1393330000000000,0.0360260000000000
0.14099999999999999,0.32257100000000000,0.13850199999999999,0.035810000000000002
0.14199999999999999,0.32069399999999998,0.13768200000000000,0.03559600000000000
0.14299999999999999,0.318843000000000,0.13687299999999999,0.03538500000000000
0.14399999999999999,0.3170170000000000,0.13607600000000000,0.0351780000000000
0.145,0.31521600000000000,0.13528899999999999,0.03497300000000000
0.146,0.31343799999999999,0.1345130000000000,0.03477000000000000
0.147,0.31168400000000002,0.13374700000000000,0.03457100000000000
0.148,0.309954000000000,0.1329910000000000,0.03437400000000000
0.149,0.30824600000000002,0.1322450000000000,0.034180000000000002
0.15,0.30656000000000000,0.13150899999999999,0.03398800000000000
0.151,0.30489600000000000,0.13078200000000001,0.03379900000000000
0.152,0.3032530000000000,0.1300650000000000,0.033612000000000003
0.153,0.30163099999999998,0.12935700000000000,0.033426999999999998
0.154,0.30003000000000002,0.1286570000000000,0.03324500000000000
0.155,0.29844799999999999,0.12796700000000000,0.033064999999999997
0.156,0.2968860000000000,0.1272850000000000,0.03288800000000000
0.157,0.2953440000000000,0.126611000000000,0.03271200000000000
0.158,0.2938210000000000,0.12594600000000000,0.03253900000000000
0.159,0.2923160000000000,0.12528900000000001,0.032368000000000001
0.16,0.29082900000000000,0.12464000000000000,0.032198999999999998
0.161,0.28936099999999998,0.12399900000000000,0.0320310000000000
0.162,0.2879100000000000,0.12336500000000000,0.03186600000000000
0.163,0.2864760000000000,0.12273900000000000,0.03170300000000000
0.164,0.28505900000000001,0.12212000000000001,0.03154200000000000
0.165,0.2836580000000000,0.12150900000000001,0.031383000000000001
0.166,0.28227400000000002,0.12090500000000000,0.031224999999999999
0.167,0.28090599999999999,0.12030700000000000,0.0310700000000000
0.168,0.27955400000000002,0.11971700000000000,0.030915999999999999
0.169,0.2782170000000000,0.1191330000000000,0.03076400000000000
0.17,0.2768960000000000,0.11855599999999999,0.03061400000000000
0.171,0.2755890000000000,0.11798599999999999,0.030464999999999999
0.17199999999999999,0.27429700000000001,0.11742200000000000,0.030318000000000001
0.17299999999999999,0.2730200000000000,0.11686400000000000,0.030172999999999998
0.17399999999999999,0.2717560000000000,0.11631200000000000,0.030029000000000000
0.17499999999999999,0.27050700000000000,0.11576699999999999,0.02988700000000000
0.176,0.26927099999999998,0.11522700000000000,0.02974700000000000
0.177,0.26804800000000001,0.1146930000000000,0.029607999999999999
0.178,0.26683899999999999,0.11416500000000000,0.02947000000000000
0.179,0.26564300000000002,0.11364299999999999,0.029333999999999999
0.18,0.2644590000000000,0.11312700000000001,0.029198999999999999
0.181,0.2632880000000000,0.11261500000000001,0.02906600000000000
0.182,0.2621300000000000,0.11211000000000000,0.028934999999999999
0.183,0.2609830000000000,0.11160900000000000,0.028804000000000000
0.184,0.2598490000000000,0.11111400000000000,0.028674999999999999
0.185,0.25872600000000001,0.11062400000000000,0.02854800000000000
0.186,0.2576150000000000,0.11013900000000000,0.02842100000000000
0.187,0.25651499999999999,0.10965900000000001,0.028296000000000002
0.188,0.25542599999999999,0.10918300000000000,0.02817200000000000
0.189,0.2543490000000000,0.10871300000000000,0.028049999999999999
0.19,0.25328200000000001,0.1082470000000000,0.02792900000000000
0.191,0.25222600000000001,0.10778699999999999,0.027809000000000000
0.192,0.25118000000000001,0.10732999999999999,0.02769000000000000
0.193,0.2501450000000000,0.10687800000000000,0.02757200000000000
0.194,0.24912000000000001,0.10643100000000000,0.027456000000000001
0.195,0.24810499999999999,0.10598800000000000,0.027340000000000000
0.196,0.24709999999999999,0.10554900000000000,0.027226000000000000
0.197,0.24610399999999999,0.105115000000000,0.02711300000000000
0.198,0.24511800000000000,0.10468400000000000,0.027001000000000001
0.199,0.24414200000000000,0.1042580000000000,0.02689000000000000
0.2,0.24317400000000000,0.10383600000000000,0.02678000000000000
0.201,0.24221599999999999,0.10341800000000000,0.02667100000000000
0.202,0.24126700000000001,0.10300400000000000,0.0265630000000000
0.203,0.24032700000000001,0.10259300000000000,0.026456000000000000
0.20399999999999999,0.23939600000000000,0.10218700000000000,0.026349999999999998
0.20499999999999999,0.23847299999999999,0.10178400000000000,0.026245000000000001
0.20599999999999999,0.23755799999999999,0.10138500000000000,0.0261420000000000
0.20699999999999999,0.23665200000000000,0.10099000000000000,0.02603900000000000
0.20799999999999999,0.23575399999999999,0.10059800000000001,0.025937000000000002
0.209,0.23486499999999999,0.10020999999999999,0.025835000000000000
0.21,0.23398300000000000,0.09982500000000000,0.025735000000000001
0.211,0.233109000000000,0.09944400000000000,0.025635999999999999
0.212,0.23224300000000000,0.09906600000000000,0.025538000000000002
0.213,0.23138500000000001,0.09869100000000000,0.025440000000000001
0.214,0.23053399999999999,0.09832000000000000,0.02534300000000000
0.215,0.22969100000000001,0.09795200000000000,0.025248000000000000
0.216,0.22885500000000000,0.09758799999999999,0.025152999999999998
0.217,0.22802600000000001,0.09722600000000001,0.02505800000000000
0.218,0.22720399999999999,0.09686800000000000,0.024965000000000001
0.219,0.22639000000000001,0.09651200000000000,0.024872999999999999
0.22,0.22558200000000000,0.0961600000000000,0.024781000000000001
0.221,0.22478100000000001,0.09581099999999999,0.024690000000000000
0.222,0.22398699999999999,0.09546399999999999,0.0246000000000000
0.223,0.22320000000000001,0.09512100000000000,0.024510000000000001
0.224,0.22241900000000001,0.09478000000000000,0.024421999999999999
0.225,0.22164500000000001,0.09444200000000000,0.02433400000000000
0.226,0.22087699999999999,0.09410700000000000,0.024246000000000000
0.227,0.22011600000000001,0.09377500000000000,0.024160000000000001
0.228,0.21936000000000000,0.09344600000000000,0.02407400000000000
0.229,0.21861100000000000,0.09311899999999999,0.023989000000000000
0.23,0.21786800000000001,0.09279500000000000,0.023904999999999999
0.231,0.21713099999999999,0.09247300000000000,0.02382100000000000
0.232,0.2164000000000000,0.09215400000000000,0.023737999999999999
0.233,0.21567400000000000,0.09183800000000000,0.023656000000000000
0.234,0.21495500000000001,0.0915240000000000,0.023574000000000001
0.23499999999999999,0.21424099999999999,0.09121300000000000,0.02349300000000000
0.23599999999999999,0.21353300000000000,0.09090400000000000,0.023411999999999999
0.23699999999999999,0.2128300000000000,0.0905980000000000,0.023333000000000000
0.23799999999999999,0.21213299999999999,0.09029300000000000,0.023252999999999999
0.23899999999999999,0.21144099999999999,0.08999200000000000,0.023175000000000001
0.24,0.2107540000000000,0.08969199999999999,0.023096999999999999
0.241,0.21007300000000001,0.08939500000000000,0.023019999999999999
0.242,0.20939700000000000,0.08910000000000000,0.02294300000000000
0.243,0.20872599999999999,0.08880800000000000,0.02286700000000000
0.244,0.20805999999999999,0.08851800000000000,0.022790999999999999
0.245,0.20739900000000000,0.08822900000000000,0.022716000000000000
0.246,0.20674300000000001,0.0879430000000000,0.022641999999999999
0.247,0.2060920000000000,0.08766000000000000,0.022568000000000001
0.248,0.2054460000000000,0.08737800000000000,0.022494000000000000
0.249,0.20480499999999999,0.0870980000000000,0.022422000000000001
0.25,0.20416799999999999,0.08682100000000000,0.022349000000000001
0.251,0.20353599999999999,0.08654500000000000,0.022277999999999999
0.252,0.20290800000000001,0.08627200000000000,0.02220600000000000
0.253,0.20228499999999999,0.08599999999999999,0.02213600000000000
0.254,0.2016670000000000,0.08573000000000000,0.022065999999999999
0.255,0.20105300000000001,0.08546300000000000,0.021996000000000002
0.256,0.20044300000000001,0.08519699999999999,0.021926999999999999
0.257,0.19983799999999999,0.08493299999999999,0.0218580000000000
0.258,0.19923700000000000,0.08467100000000000,0.021790000000000000
0.259,0.19864000000000001,0.08441100000000000,0.021722000000000002
0.26,0.19804800000000000,0.08415300000000001,0.02165500000000000
0.261,0.19745900000000000,0.0838960000000000,0.02158800000000000
0.262,0.1968750000000000,0.08364199999999999,0.021521999999999999
0.263,0.19629400000000000,0.08338900000000000,0.021455999999999999
0.264,0.19571800000000000,0.08313700000000000,0.02139100000000000
0.265,0.19514599999999999,0.08288800000000000,0.021326000000000001
0.266,0.19457700000000000,0.08264000000000001,0.021260999999999999
0.267,0.1940120000000000,0.0823940000000000,0.021197000000000001
0.268,0.1934520000000000,0.0821500000000000,0.02113400000000000
0.269,0.1928940000000000,0.08190699999999999,0.021069999999999998
0.27,0.19234100000000001,0.08166600000000000,0.021007999999999999
0.271,0.19179099999999999,0.08142600000000000,0.02094500000000000
0.272,0.19124500000000000,0.08118900000000000,0.020882999999999999
0.273,0.1907030000000000,0.08095200000000000,0.020822000000000000
0.274,0.19016400000000000,0.0807170000000000,0.020761000000000002
0.275,0.18962899999999999,0.08048400000000000,0.020700000000000000
0.276,0.1890970000000000,0.08025200000000000,0.02064000000000000
0.277,0.18856899999999999,0.08002200000000000,0.02058000000000000
0.278,0.18804399999999999,0.07979400000000000,0.02052000000000000
0.279,0.1875220000000000,0.07956600000000000,0.020461000000000000
0.28,0.1870040000000000,0.0793410000000000,0.020403000000000001
0.281,0.18648899999999999,0.07911600000000001,0.020344000000000001
0.28199999999999997,0.18597700000000000,0.07889300000000000,0.020285999999999998
0.28299999999999997,0.18546799999999999,0.07867200000000001,0.02022900000000000
0.28399999999999997,0.18496299999999999,0.0784520000000000,0.020171000000000001
0.28499999999999998,0.18446100000000001,0.07823300000000000,0.020114000000000000
0.28599999999999998,0.18396199999999999,0.07801600000000000,0.02005800000000000
0.28699999999999998,0.18346599999999999,0.07779999999999999,0.020001999999999999
0.28799999999999998,0.1829730000000000,0.07758500000000000,0.01994600000000000
0.289,0.18248300000000001,0.07737200000000000,0.019890000000000001
0.29,0.18199599999999999,0.07716000000000001,0.01983500000000000
0.291,0.1815130000000000,0.07694900000000000,0.019779999999999999
0.292,0.18103200000000000,0.07674000000000000,0.01972600000000000
0.293,0.18055399999999999,0.07653100000000000,0.019671999999999999
0.294,0.18007799999999999,0.07632400000000000,0.019618000000000000
0.295,0.17960599999999999,0.07611900000000001,0.019564000000000002
0.296,0.17913699999999999,0.07591400000000000,0.019511000000000001
0.297,0.17867000000000000,0.07571100000000000,0.0194580000000000
0.298,0.17820600000000000,0.07550900000000001,0.019406000000000000
0.299,0.17774499999999999,0.07530800000000000,0.01935300000000000
0.3,0.177286000000000,0.07510900000000000,0.01930100000000000
0.301,0.17682999999999999,0.07491000000000000,0.01925000000000000
0.302,0.17637700000000001,0.07471300000000000,0.019199000000000001
0.303,0.17592600000000000,0.07451700000000000,0.0191480000000000
0.304,0.17547800000000000,0.07432200000000000,0.019096999999999999
0.305,0.17503299999999999,0.07412800000000000,0.019046000000000000
0.306,0.1745900000000000,0.07393500000000000,0.018995999999999999
0.307,0.17415000000000000,0.07374300000000000,0.018946000000000001
0.308,0.17371200000000001,0.07355299999999999,0.018897000000000001
0.309,0.17327600000000001,0.07336300000000000,0.01884700000000000
0.31,0.17284300000000000,0.07317500000000000,0.01879800000000000
0.311,0.1724130000000000,0.07298800000000000,0.01875000000000000
0.312,0.17198400000000000,0.0728010000000000,0.018700999999999999
0.313,0.17155899999999999,0.07261600000000000,0.01865300000000000
0.314,0.17113500000000001,0.07243200000000000,0.018605000000000000
0.315,0.17071400000000000,0.07224800000000001,0.018557000000000001
0.316,0.1702950000000000,0.07206600000000001,0.01851000000000000
0.317,0.1698790000000000,0.07188500000000000,0.018463000000000000
0.318,0.16946400000000000,0.07170500000000000,0.018415999999999998
0.319,0.1690520000000000,0.07152600000000001,0.0183690000000000
0.32,0.16864199999999999,0.07134699999999999,0.01832300000000000
0.321,0.16823500000000000,0.0711700000000000,0.01827700000000000
0.322,0.167829000000000,0.07099400000000000,0.01823100000000000
0.323,0.1674260000000000,0.07081800000000001,0.0181850000000000
0.324,0.16702500000000001,0.07064400000000000,0.0181400000000000
0.325,0.16662600000000000,0.0704700000000000,0.018095000000000000
0.326,0.16622899999999999,0.0702970000000000,0.018050000000000000
0.327,0.16583400000000001,0.07012599999999999,0.018005000000000000
0.328,0.1654410000000000,0.06995500000000000,0.01796100000000000
0.329,0.1650500000000000,0.06978500000000000,0.01791700000000000
0.33,0.16466100000000000,0.06961600000000000,0.017873000000000000
0.331,0.16427500000000000,0.0694470000000000,0.017829000000000001
0.332,0.16389000000000001,0.0692800000000000,0.017786000000000000
0.333,0.16350700000000001,0.06911399999999999,0.017742000000000001
0.334,0.16312599999999999,0.06894800000000000,0.017698999999999999
0.335,0.16274700000000000,0.06878300000000000,0.017656000000000002
0.336,0.1623700000000000,0.0686190000000000,0.017614000000000001
0.337,0.16199500000000000,0.0684560000000000,0.017571000000000000
0.338,0.16162099999999999,0.06829399999999999,0.017528999999999999
0.339,0.16125000000000000,0.0681320000000000,0.017486999999999999
0.34,0.16088000000000000,0.06797200000000000,0.017444999999999999
0.341,0.16051299999999999,0.06781200000000000,0.017403999999999999
0.342,0.16014700000000001,0.0676530000000000,0.01736200000000000
0.343,0.1597820000000000,0.06749400000000000,0.017321000000000000
0.34399999999999997,0.1594200000000000,0.06733699999999999,0.017280000000000000
0.34499999999999997,0.15905900000000001,0.0671800000000000,0.01724000000000000
0.34599999999999997,0.15870000000000001,0.06702400000000000,0.017198999999999999
0.34699999999999998,0.15834300000000001,0.06686900000000000,0.017159000000000001
0.34799999999999998,0.15798799999999999,0.06671400000000000,0.017118999999999999
0.34899999999999998,0.15763400000000000,0.06656100000000000,0.017079000000000000
0.34999999999999998,0.15728200000000001,0.06640799999999999,0.017038999999999999
0.35099999999999998,0.15693099999999999,0.06625499999999999,0.016999000000000000
0.352,0.15658200000000000,0.06610400000000000,0.016959999999999999
0.353,0.15623500000000001,0.06595300000000000,0.016920999999999999
0.354,0.15589000000000000,0.0658030000000000,0.01688200000000000
0.355,0.15554599999999999,0.06565400000000000,0.016843000000000000
0.356,0.15520400000000001,0.06550499999999999,0.01680400000000000
0.357,0.154863000000000,0.06535700000000000,0.016766000000000000
0.358,0.15452399999999999,0.06520900000000000,0.016726999999999999
0.359,0.15418599999999999,0.06506300000000000,0.016688999999999999
0.36,0.15384999999999999,0.06491700000000000,0.01665100000000000
0.361,0.1535150000000000,0.06477200000000000,0.01661400000000000
0.362,0.15318200000000001,0.06462700000000000,0.0165760000000000
0.363,0.1528510000000000,0.06448300000000000,0.016539000000000002
0.364,0.1525210000000000,0.06433999999999999,0.016500999999999998
0.365,0.15219199999999999,0.06419700000000000,0.01646400000000000
0.366,0.1518650000000000,0.06405500000000000,0.016427000000000001
0.367,0.15153900000000001,0.06391300000000000,0.016390999999999999
0.368,0.1512150000000000,0.06377300000000000,0.016354000000000000
0.369,0.15089300000000000,0.06363300000000000,0.016317999999999999
0.37,0.15057100000000001,0.06349299999999999,0.0162810000000000
0.371,0.1502510000000000,0.06335399999999999,0.016244999999999999
0.372,0.14993300000000001,0.06321599999999999,0.016209000000000001
0.373,0.14961500000000000,0.06307800000000000,0.016174000000000001
0.374,0.1493000000000000,0.0629410000000000,0.016138000000000000
0.375,0.1489850000000000,0.06280500000000000,0.016102000000000002
0.376,0.14867200000000000,0.06266900000000000,0.01606700000000000
0.377,0.1483600000000000,0.06253300000000001,0.016032000000000001
0.378,0.14804999999999999,0.06239900000000000,0.015997000000000001
0.379,0.14774100000000001,0.062265000000000001,0.015962000000000000
0.38,0.14743300000000001,0.062130999999999999,0.01592700000000000
0.381,0.14712600000000001,0.061997999999999998,0.01589300000000000
0.382,0.14682100000000001,0.061865000000000003,0.015858000000000001
0.383,0.14651700000000001,0.0617340000000000,0.01582400000000000
0.384,0.14621500000000001,0.06160200000000000,0.01579000000000000
0.385,0.14591299999999999,0.06147100000000000,0.01575600000000000
0.386,0.14561299999999999,0.061341000000000000,0.01572200000000000
0.387,0.14531400000000000,0.06121200000000000,0.015689000000000002
0.388,0.14501600000000001,0.06108200000000000,0.015654999999999999
0.389,0.14471999999999999,0.06095400000000000,0.015622000000000000
0.39,0.14442400000000000,0.06082600000000000,0.01558800000000000
0.391,0.14413000000000001,0.06069800000000000,0.015554999999999999
0.392,0.14383699999999999,0.06057100000000000,0.015521999999999999
0.393,0.1435450000000000,0.06044400000000000,0.015488999999999999
0.394,0.14325499999999999,0.060317999999999997,0.01545700000000000
0.395,0.14296500000000001,0.060193000000000003,0.015424000000000000
0.396,0.14267700000000000,0.060068000000000,0.01539200000000000
0.397,0.142390000000000,0.05994300000000000,0.015358999999999999
0.398,0.14210400000000001,0.059818999999999997,0.015327000000000000
0.399,0.1418190000000000,0.05969600000000000,0.015295000000000000
0.4,0.1415350000000000,0.05957300000000000,0.01526300000000000
0.401,0.1412530000000000,0.05945000000000000,0.015231000000000000
0.402,0.14097100000000001,0.059327999999999999,0.015200000000000000
0.403,0.14069000000000001,0.05920700000000000,0.01516800000000000
0.404,0.14041100000000001,0.05908500000000000,0.015136000000000000
0.405,0.14013300000000001,0.058964999999999997,0.01510500000000000
0.406,0.13985500000000001,0.0588450000000000,0.015074000000000001
0.40699999999999997,0.13957900000000001,0.058724999999999999,0.01504300000000000
0.40799999999999997,0.1393040000000000,0.058605999999999998,0.015011999999999999
0.40899999999999997,0.1390300000000000,0.05848700000000000,0.014981000000000000
0.40999999999999998,0.1387570000000000,0.058368000000000003,0.01495000000000000
0.41099999999999998,0.13848400000000000,0.058250999999999997,0.014919999999999999
0.41199999999999998,0.13821300000000000,0.05813300000000000,0.014888999999999999
0.41299999999999998,0.13794300000000001,0.05801600000000000,0.014859000000000001
0.41399999999999998,0.13767399999999999,0.05789900000000000,0.014829000000000000
0.41499999999999998,0.13740600000000000,0.05778300000000000,0.014798000000000000
0.41599999999999998,0.13713900000000001,0.05766800000000000,0.014768000000000000
0.417,0.13687299999999999,0.057551999999999999,0.014737999999999999
0.418,0.1366080000000000,0.05743700000000000,0.014709000000000000
0.419,0.1363430000000000,0.05732300000000000,0.014678999999999999
0.42,0.13608000000000001,0.057209000000000003,0.014649000000000001
0.421,0.1358180000000000,0.057095000000000000,0.014619999999999999
0.422,0.1355570000000000,0.05698200000000000,0.014591000000000000
0.423,0.13529600000000000,0.05686900000000000,0.014560999999999999
0.424,0.1350370000000000,0.05675700000000000,0.014532000000000000
0.425,0.13477800000000001,0.05664500000000000,0.0145030000000000
0.426,0.1345200000000000,0.05653400000000000,0.014474000000000001
0.427,0.13426399999999999,0.05642200000000000,0.014445000000000000
0.428,0.134008000000000,0.05631200000000000,0.01441600000000000
0.429,0.13375300000000001,0.05620100000000000,0.014388000000000000
0.43,0.13349900000000001,0.05609100000000000,0.014359000000000000
0.431,0.13324600000000000,0.0559820000000000,0.014331000000000000
0.432,0.13299300000000000,0.05587200000000000,0.014303000000000000
0.433,0.13274200000000000,0.05576400000000000,0.014274000000000000
0.434,0.1324910000000000,0.05565500000000000,0.014246000000000000
0.435,0.13224200000000000,0.055546999999999999,0.014218000000000000
0.436,0.1319930000000000,0.05543900000000000,0.014189999999999999
0.437,0.13174500000000000,0.05533200000000000,0.014161999999999999
0.438,0.1314980000000000,0.055225000000000003,0.01413500000000000
0.439,0.13125100000000001,0.05511900000000000,0.01410700000000000
0.44,0.13100600000000001,0.05501200000000000,0.01407900000000000
0.441,0.13076099999999999,0.0549070000000000,0.014052000000000000
0.442,0.13051699999999999,0.05480100000000000,0.014024999999999999
0.443,0.1302740000000000,0.05469600000000000,0.01399700000000000
0.444,0.13003200000000001,0.054591000000000001,0.013970000000000000
0.445,0.12978999999999999,0.05448700000000000,0.013943000000000001
0.446,0.12955000000000000,0.054383000000000001,0.013916000000000000
0.447,0.12931000000000001,0.05427900000000000,0.013889000000000000
0.448,0.1290710000000000,0.05417500000000000,0.013861999999999999
0.449,0.12883200000000000,0.05407200000000000,0.013835000000000000
0.45,0.12859499999999999,0.05397000000000000,0.01380900000000000
0.451,0.1283580000000000,0.05386700000000000,0.01378200000000000
0.452,0.12812200000000001,0.053765000000000000,0.013756000000000001
0.453,0.1278870000000000,0.053663000000000002,0.013729000000000000
0.454,0.1276520000000000,0.053561999999999999,0.013703000000000000
0.455,0.12741800000000000,0.05346100000000000,0.013677000000000000
0.456,0.1271850000000000,0.05336000000000000,0.013651000000000000
0.457,0.12695300000000001,0.053260000000000002,0.013625000000000000
0.458,0.12672100000000000,0.05316000000000000,0.01359900000000000
0.459,0.12649099999999999,0.053060000000000003,0.013573000000000000
0.46,0.12626000000000001,0.05296000000000000,0.013547000000000000
0.461,0.12603100000000000,0.05286100000000000,0.013521000000000000
0.462,0.12580200000000000,0.052762000000000003,0.013495999999999999
0.463,0.12557399999999999,0.05266400000000000,0.013469999999999999
0.464,0.12534699999999999,0.052566000000000002,0.013445000000000000
0.465,0.1251200000000000,0.05246800000000000,0.01341900000000000
0.466,0.12489400000000001,0.052370000000000000,0.013394000000000000
0.467,0.12466900000000000,0.05227300000000000,0.013369000000000001
0.468,0.12444500000000000,0.05217600000000000,0.013344000000000000
0.46899999999999997,0.1242210000000000,0.0520790000000000,0.013318999999999999
0.46999999999999997,0.12399800000000000,0.051983000000000001,0.013294000000000000
0.47099999999999997,0.12377500000000000,0.05188700000000000,0.013269000000000000
0.47199999999999998,0.12355300000000000,0.051790999999999997,0.013244000000000001
0.47299999999999998,0.1233320000000000,0.0516950000000000,0.013219000000000000
0.47399999999999998,0.12311100000000000,0.051600000000000000,0.01319400000000000
0.47499999999999998,0.12289100000000000,0.05150500000000000,0.013169999999999999
0.47599999999999998,0.12267200000000000,0.051409999999999997,0.013145000000000000
0.47699999999999998,0.12245399999999999,0.05131600000000000,0.013121000000000001
0.47799999999999998,0.12223600000000000,0.05122200000000000,0.013096000000000000
0.47899999999999998,0.12201800000000000,0.05112800000000000,0.013072000000000000
0.48,0.12180100000000001,0.05103400000000000,0.013048000000000001
0.481,0.1215850000000000,0.05094100000000000,0.013024000000000001
0.482,0.1213700000000000,0.05084800000000000,0.012999999999999999
0.483,0.12115500000000000,0.050755000000000002,0.012976000000000000
0.484,0.12094100000000001,0.0506630000000000,0.01295200000000000
0.485,0.12072700000000000,0.050570999999999998,0.012928000000000000
0.486,0.12051400000000000,0.05047900000000000,0.012904000000000001
0.487,0.12030200000000001,0.05038700000000000,0.012880000000000001
0.488,0.12009000000000000,0.05029600000000000,0.012855999999999999
0.489,0.11987900000000000,0.05020500000000000,0.01283300000000000
0.49,0.11966800000000000,0.05011400000000000,0.012808999999999999
0.491,0.11945799999999999,0.050022999999999998,0.012786000000000000
0.492,0.11924800000000001,0.049932999999999998,0.012762000000000001
0.493,0.11903900000000001,0.04984300000000000,0.012739000000000000
0.494,0.1188310000000000,0.04975300000000000,0.01271600000000000
0.495,0.11862300000000001,0.04966300000000000,0.012692999999999999
0.496,0.11841599999999999,0.049574000000000,0.012669000000000000
0.497,0.11821000000000000,0.049485000000000001,0.012645999999999999
0.498,0.11800300000000000,0.049396000000000002,0.012623000000000001
0.499,0.11779800000000000,0.04930700000000000,0.012600000000000000
0.5,0.11759300000000000,0.049218999999999999,0.01257700000000000
0.501,0.11738899999999999,0.049131000000000,0.012555000000000000
0.502,0.11718500000000000,0.049043000000000003,0.012532000000000000
0.503,0.11698100000000000,0.04895500000000000,0.012508999999999999
0.504,0.1167790000000000,0.048868000000000002,0.0124870000000000
0.505,0.1165760000000000,0.048780999999999998,0.012463999999999999
0.506,0.11637500000000001,0.04869400000000000,0.01244100000000000
0.507,0.11617400000000000,0.04860700000000000,0.012418999999999999
0.508,0.11597300000000001,0.048521000000000002,0.012397000000000000
0.509,0.11577300000000000,0.04843400000000000,0.012374000000000000
0.51,0.11557300000000000,0.048348000000000002,0.012352000000000000
0.511,0.11537400000000000,0.048263000000000000,0.012330000000000001
0.512,0.11517500000000000,0.04817700000000000,0.012307999999999999
0.513,0.11497700000000000,0.04809200000000000,0.012285000000000001
0.514,0.11477999999999999,0.04800700000000000,0.012263000000000000
0.515,0.11458300000000000,0.04792200000000000,0.012241000000000000
0.516,0.1143860000000000,0.04783700000000000,0.01222000000000000
0.517,0.11419000000000000,0.04775300000000000,0.012198000000000001
0.518,0.11399500000000000,0.047668000000000002,0.012175999999999999
0.519,0.11380000000000000,0.0475840000000000,0.01215400000000000
0.52,0.11360500000000000,0.04750000000000000,0.01213200000000000
0.521,0.11341100000000000,0.04741700000000000,0.01211100000000000
0.522,0.11321700000000000,0.0473340000000000,0.012089000000000001
0.523,0.11302400000000000,0.04725000000000000,0.012068000000000001
0.524,0.11283200000000000,0.0471670000000000,0.012045999999999999
0.525,0.11263900000000000,0.04708500000000000,0.012024999999999999
0.526,0.11244800000000001,0.04700200000000000,0.01200300000000000
0.527,0.11225599999999999,0.04692000000000000,0.011982000000000000
0.528,0.1120660000000000,0.046837999999999998,0.011960999999999999
0.529,0.11187500000000000,0.04675600000000000,0.011939999999999999
0.53,0.11168500000000001,0.04667400000000000,0.011919000000000001
0.531,0.11149600000000000,0.04659300000000000,0.011897000000000000
0.532,0.11130700000000000,0.04651100000000000,0.011875999999999999
0.533,0.11111900000000000,0.04643000000000000,0.01185500000000000
0.534,0.11093100000000000,0.04634900000000000,0.01183400000000000
0.535,0.11074299999999999,0.04626900000000000,0.011814000000000000
0.536,0.11055600000000000,0.046188000000000000,0.011793000000000000
0.537,0.11036899999999999,0.046108000000000003,0.01177200000000000
0.538,0.11018300000000000,0.0460280000000000,0.011750999999999999
0.539,0.1099970000000000,0.04594800000000000,0.011731000000000000
0.54,0.10981200000000001,0.04586800000000000,0.01171000000000000
0.541,0.10962700000000000,0.04578800000000000,0.011689000000000000
0.542,0.10944200000000000,0.045709000000000000,0.01166900000000000
0.543,0.1092580000000000,0.04563000000000000,0.011648000000000000
0.544,0.10907400000000000,0.04555100000000000,0.011627999999999999
0.545,0.10889100000000000,0.04547200000000000,0.011606999999999999
0.546,0.10870800000000000,0.04539400000000000,0.01158700000000000
0.547,0.10852600000000000,0.045315000000000001,0.011566999999999999
0.548,0.10834400000000000,0.04523700000000000,0.011547000000000000
0.549,0.1081620000000000,0.04515900000000000,0.011526000000000000
0.55,0.10798099999999999,0.04508100000000000,0.01150600000000000
0.551,0.10780000000000001,0.045003000000000001,0.011486000000000000
0.552,0.10761999999999999,0.04492600000000000,0.011466000000000000
0.553,0.10743999999999999,0.0448480000000000,0.011446000000000000
0.554,0.10725999999999999,0.04477100000000000,0.011426000000000000
0.555,0.10708100000000000,0.044693999999999998,0.011405999999999999
0.556,0.10690200000000000,0.0446170000000000,0.011386000000000000
0.557,0.1067240000000000,0.04454100000000000,0.011367000000000000
0.558,0.10654600000000000,0.04446400000000000,0.011346999999999999
0.559,0.10636800000000000,0.04438800000000000,0.011327000000000000
0.56,0.10619099999999999,0.044311999999999997,0.011306999999999999
0.561,0.10601400000000000,0.04423600000000000,0.011287999999999999
0.562,0.10583800000000000,0.04416000000000000,0.011268000000000000
0.5629999999999999,0.10566200000000001,0.04408500000000000,0.011249000000000000
0.5639999999999999,0.10548600000000000,0.04400900000000000,0.011228999999999999
0.5649999999999999,0.1053110000000000,0.043934000000000001,0.011209999999999999
0.5659999999999999,0.10513599999999999,0.043859000000000002,0.011190000000000000
0.5669999999999999,0.10496100000000000,0.043783999999999997,0.011171000000000000
0.5679999999999999,0.10478700000000001,0.043708999999999998,0.011150999999999999
0.5690000000000000,0.10461300000000000,0.04363400000000000,0.01113200000000000
0.5700000000000000,0.10444000000000001,0.043560000000000001,0.011113000000000000
0.5710000000000000,0.10426700000000000,0.04348600000000000,0.011094000000000000
0.5720000000000000,0.10409400000000001,0.04341100000000000,0.011075000000000000
0.5730000000000000,0.10392200000000000,0.043337000000000001,0.01105500000000000
0.5740000000000000,0.10375000000000000,0.043263999999999997,0.011036000000000001
0.5750000000000000,0.10357800000000000,0.043189999999999999,0.011017000000000001
0.5760000000000000,0.10340700000000000,0.043116000000000002,0.010998000000000001
0.577,0.10323599999999999,0.04304300000000000,0.010978999999999999
0.578,0.10306500000000000,0.04297000000000000,0.01096000000000000
0.579,0.10289500000000000,0.042896999999999998,0.010942000000000000
0.58,0.10272500000000000,0.04282400000000000,0.010923000000000000
0.581,0.10255499999999999,0.0427510000000000,0.01090400000000000
0.582,0.10238600000000000,0.04267900000000000,0.010885000000000001
0.583,0.10221700000000000,0.04260600000000000,0.010866000000000001
0.584,0.10204900000000000,0.04253400000000000,0.010848000000000000
0.585,0.10188000000000000,0.042462000000000000,0.010829000000000000
0.586,0.10171300000000000,0.042389999999999997,0.01081100000000000
0.587,0.10154500000000000,0.04231800000000000,0.010792000000000000
0.588,0.10137800000000000,0.042245999999999999,0.010773000000000000
0.589,0.1012110000000000,0.04217500000000000,0.010755000000000001
0.59,0.10104399999999999,0.04210300000000000,0.010736000000000001
0.591,0.10087800000000000,0.0420320000000000,0.010718000000000000
0.592,0.10071200000000000,0.041960999999999998,0.010699999999999999
0.593,0.10054700000000000,0.041889999999999997,0.010681000000000000
0.594,0.10038100000000000,0.04181900000000000,0.010663000000000001
0.595,0.10021600000000000,0.04174800000000000,0.010645000000000000
0.596,0.10005200000000000,0.04167800000000000,0.010626999999999999
0.597,0.09988700000000000,0.04160700000000000,0.010607999999999999
0.598,0.0997230000000000,0.04153700000000000,0.010590000000000000
0.599,0.09956000000000000,0.041466999999999997,0.010572000000000000
0.6,0.0993960000000000,0.04139700000000000,0.010553999999999999
0.601,0.09923300000000000,0.04132700000000000,0.010536000000000000
0.602,0.09907100000000001,0.041257000000000002,0.010518000000000000
0.603,0.09890800000000000,0.041188000000000002,0.010500000000000001
0.604,0.09874600000000000,0.041118000000000002,0.010482000000000000
0.605,0.09858400000000000,0.041049000000000002,0.010463999999999999
0.606,0.0984230000000000,0.040980000000000003,0.010446000000000000
0.607,0.09826100000000000,0.04091100000000000,0.01042800000000000
0.608,0.09810000000000001,0.0408420000000000,0.010411000000000000
0.609,0.09794000000000000,0.04077300000000000,0.010392999999999999
0.61,0.09777900000000000,0.04070400000000000,0.010375000000000001
0.611,0.09761900000000000,0.040635999999999999,0.01035800000000000
0.612,0.09746000000000000,0.04056800000000000,0.010340000000000000
0.613,0.09730000000000000,0.04049900000000000,0.010322000000000000
0.614,0.09714100000000001,0.0404310000000000,0.010305000000000000
0.615,0.09698200000000000,0.04036300000000000,0.010286999999999999
0.616,0.0968230000000000,0.040294999999999997,0.01027000000000000
0.617,0.0966650000000000,0.04022800000000000,0.01025200000000000
0.618,0.0965070000000000,0.040160000000000001,0.010234999999999999
0.619,0.09634900000000000,0.04009200000000000,0.010217000000000000
0.62,0.09619200000000000,0.04002500000000000,0.010200000000000001
0.621,0.09603500000000000,0.03995800000000000,0.010182000000000000
0.622,0.09587800000000000,0.03989100000000000,0.010165000000000000
0.623,0.09572100000000000,0.03982400000000000,0.010148000000000001
0.624,0.09556500000000000,0.039757000000000001,0.010130999999999999
0.625,0.09540800000000001,0.039690000000000003,0.010113000000000000
0.626,0.09525300000000000,0.03962300000000000,0.01009600000000000
0.627,0.09509700000000000,0.0395570000000000,0.010078999999999999
0.628,0.0949420000000000,0.0394900000000000,0.01006200000000000
0.629,0.09478700000000000,0.03942400000000000,0.010045000000000000
0.63,0.09463199999999999,0.039357999999999997,0.01002800000000000
0.631,0.09447700000000001,0.039292000000000001,0.010011000000000001
0.632,0.09432300000000000,0.0392260000000000,0.009993999999999999
0.633,0.09416900000000000,0.03916000000000000,0.009977000000000000
0.634,0.09401600000000000,0.039093999999999997,0.009960000000000000
0.635,0.09386200000000000,0.03902900000000000,0.009943000000000000
0.636,0.09370900000000000,0.038962999999999998,0.009926000000000001
0.637,0.09355600000000000,0.03889800000000000,0.009908999999999999
0.638,0.0934030000000000,0.038832999999999999,0.00989200000000000
0.639,0.09325100000000000,0.03876800000000000,0.00987500000000000
0.64,0.09309900000000000,0.03870300000000000,0.009859000000000000
0.641,0.09294700000000000,0.03863800000000000,0.009842000000000000
0.642,0.09279500000000000,0.03857300000000000,0.009825000000000000
0.643,0.09264400000000000,0.038508000000000001,0.009808000000000001
0.644,0.09249300000000001,0.03844400000000000,0.009792000000000000
0.645,0.0923420000000000,0.03837900000000000,0.009775000000000001
0.646,0.09219100000000000,0.03831500000000000,0.009759000000000000
0.647,0.09204100000000000,0.03825100000000000,0.009742000000000001
0.648,0.0918900000000000,0.03818600000000000,0.009724999999999999
0.649,0.0917400000000000,0.03812200000000000,0.0097090000000000
0.65,0.09159100000000001,0.038059000000000003,0.009691999999999999
0.651,0.0914410000000000,0.03799500000000000,0.009676000000000001
0.652,0.09129200000000000,0.03793100000000000,0.009660000000000000
0.653,0.09114300000000000,0.03786700000000000,0.009643000000000001
0.654,0.090994000000000,0.037803999999999997,0.009627000000000000
0.655,0.0908460000000000,0.03774100000000000,0.009610000000000000
0.656,0.09069800000000000,0.03767700000000000,0.009594000000000000
0.657,0.09055000000000001,0.037614000000000002,0.009578000000000000
0.658,0.09040200000000000,0.03755100000000000,0.009561999999999999
0.659,0.09025400000000000,0.03748800000000000,0.009545000000000000
0.66,0.09010700000000001,0.03742500000000000,0.009528999999999999
0.661,0.08996000000000000,0.03736200000000000,0.009513000000000001
0.662,0.08981300000000000,0.037300000000000,0.009497000000000000
0.663,0.08966600000000000,0.03723700000000000,0.009481000000000000
0.664,0.08952000000000000,0.037175000000000000,0.009464999999999999
0.665,0.08937299999999999,0.03711200000000000,0.009448000000000000
0.666,0.08922700000000000,0.0370500000000000,0.009431999999999999
0.667,0.08908199999999999,0.036988000000000000,0.009416000000000001
0.668,0.08893600000000000,0.03692600000000000,0.009400000000000000
0.669,0.08879099999999999,0.03686400000000000,0.009384000000000000
0.67,0.08864600000000000,0.036802000000000001,0.009368000000000000
0.671,0.08850100000000000,0.036740000000000002,0.00935300000000000
0.672,0.08835600000000000,0.036679000000000003,0.009337000000000000
0.673,0.08821200000000000,0.03661700000000000,0.009320999999999999
0.674,0.08806799999999999,0.03655500000000000,0.009305000000000001
0.675,0.08792300000000000,0.036493999999999999,0.009289000000000000
0.676,0.08778000000000000,0.0364330000000000,0.00927300000000000
0.677,0.0876360000000000,0.03637200000000000,0.009258000000000001
0.678,0.08749300000000000,0.036310000000000002,0.009242000000000000
0.679,0.08735000000000000,0.036249000000000003,0.009226000000000000
0.68,0.08720700000000001,0.03618900000000000,0.009209999999999999
0.681,0.0870640000000000,0.036128000000000000,0.00919500000000000
0.682,0.086921000000000,0.036067000000000002,0.009179000000000000
0.683,0.08677900000000000,0.036006000000000003,0.009162999999999999
0.684,0.08663700000000001,0.03594600000000000,0.009148000000000000
0.685,0.08649500000000000,0.03588500000000000,0.009131999999999999
0.686,0.08635300000000000,0.03582500000000000,0.009117000000000000
0.687,0.08621200000000000,0.035764999999999998,0.009101000000000000
0.6879999999999999,0.0860700000000000,0.03570500000000000,0.009086000000000000
0.6889999999999999,0.0859290000000000,0.03564400000000000,0.00907000000000000
0.6899999999999999,0.08578800000000000,0.03558400000000000,0.009055000000000001
0.6909999999999999,0.08564800000000000,0.03552500000000000,0.009039000000000000
0.6919999999999999,0.085507000000000,0.03546500000000000,0.009024000000000001
0.6929999999999999,0.08536700000000000,0.03540500000000000,0.00900900000000000
0.6940000000000000,0.08522700000000000,0.035345000000000001,0.008992999999999999
0.6950000000000000,0.0850870000000000,0.035285999999999998,0.0089780000000000
0.6960000000000000,0.084947000000000,0.03522600000000000,0.00896200000000000
0.6970000000000000,0.08480699999999999,0.035166999999999997,0.008947000000000000
0.6980000000000000,0.08466799999999999,0.03510800000000000,0.008932000000000001
0.6990000000000000,0.08452900000000001,0.03504800000000000,0.008917000000000000
0.7000000000000000,0.0843900000000000,0.03498900000000000,0.008900999999999999
0.7010000000000000,0.08425100000000001,0.03493000000000000,0.008886000000000000
0.7020000000000000,0.08411299999999999,0.03487100000000000,0.008871000000000000
0.7030000000000000,0.0839740000000000,0.034812000000000003,0.008855999999999999
0.704,0.08383599999999999,0.034754000000000000,0.008841000000000000
0.705,0.08369799999999999,0.03469500000000000,0.008826000000000001
0.706,0.08356000000000000,0.034636000000000000,0.008810999999999999
0.707,0.0834220000000000,0.03457800000000000,0.008795000000000001
0.708,0.08328500000000000,0.03451900000000000,0.008780000000000000
0.709,0.08314800000000000,0.03446100000000000,0.008765000000000000
0.71,0.08301100000000000,0.03440300000000000,0.008750000000000001
0.711,0.08287400000000000,0.034344000000000000,0.008735000000000000
0.712,0.08273700000000000,0.034285999999999997,0.008720000000000000
0.713,0.08260000000000001,0.03422800000000000,0.008706000000000000
0.714,0.08246400000000000,0.03417000000000000,0.008691000000000001
0.715,0.08232800000000000,0.03411200000000000,0.008676000000000000
0.716,0.08219200000000000,0.03405400000000000,0.008661000000000000
0.717,0.08205600000000000,0.033996999999999999,0.008645999999999999
0.718,0.08192000000000001,0.0339390000000000,0.008631000000000000
0.719,0.08178500000000000,0.03388100000000000,0.008616000000000000
0.72,0.08165000000000000,0.033824000000000000,0.008602000000000000
0.721,0.08151400000000000,0.03376700000000000,0.008586999999999999
0.722,0.08137999999999999,0.03370900000000000,0.00857200000000000
0.723,0.0812450000000000,0.03365200000000000,0.008557000000000000
0.724,0.0811100000000000,0.03359500000000000,0.008543000000000000
0.725,0.08097600000000001,0.03353800000000000,0.008528000000000001
0.726,0.0808410000000000,0.03348100000000000,0.00851300000000000
0.727,0.08070700000000000,0.03342400000000000,0.008499000000000000
0.728,0.0805730000000000,0.03336700000000000,0.008484000000000000
0.729,0.08044000000000000,0.03331000000000000,0.00846900000000000
0.73,0.08030600000000000,0.03325300000000000,0.00845500000000000
0.731,0.08017299999999999,0.03319700000000000,0.008440000000000000
0.732,0.08003900000000000,0.03314000000000000,0.00842600000000000
0.733,0.07990600000000000,0.03308400000000000,0.008411000000000000
0.734,0.0797730000000000,0.033027000000000001,0.008397000000000000
0.735,0.07964100000000000,0.03297100000000000,0.008382000000000001
0.736,0.07950800000000000,0.03291500000000000,0.008368000000000000
0.737,0.07937600000000000,0.03285800000000000,0.008352999999999999
0.738,0.07924299999999999,0.03280200000000000,0.008338999999999999
0.739,0.07911100000000000,0.032745999999999997,0.008324000000000000
0.74,0.07897899999999999,0.03269000000000000,0.00831000000000000
0.741,0.07884800000000000,0.03263400000000000,0.00829500000000000
0.742,0.07871599999999999,0.03257800000000000,0.008281000000000000
0.743,0.07858500000000000,0.03252300000000000,0.008267000000000000
0.744,0.07845299999999999,0.0324670000000000,0.008252000000000001
0.745,0.07832200000000000,0.03241100000000000,0.008238000000000001
0.746,0.07819100000000000,0.032356000000000003,0.008224000000000000
0.747,0.07806000000000000,0.03230000000000000,0.008210000000000000
0.748,0.07793000000000000,0.03224500000000000,0.00819500000000000
0.749,0.0777990000000000,0.03218900000000000,0.00818100000000000
0.75,0.07766900000000000,0.03213400000000000,0.00816700000000000
0.751,0.07753900000000000,0.03207900000000000,0.008153000000000001
0.752,0.07740800000000000,0.03202400000000000,0.008139000000000000
0.753,0.07727900000000000,0.031968999999999997,0.008123999999999999
0.754,0.07714900000000000,0.03191400000000000,0.008109999999999999
0.755,0.07701900000000000,0.03185900000000000,0.00809600000000000
0.756,0.07689000000000000,0.03180400000000000,0.008082000000000001
0.757,0.07676100000000000,0.0317490000000000,0.008068000000000001
0.758,0.0766310000000000,0.03169400000000000,0.008054000000000000
0.759,0.07650200000000000,0.03164000000000000,0.008040000000000000
0.76,0.07637400000000000,0.0315850000000000,0.008026000000000000
0.761,0.07624499999999999,0.03153100000000000,0.008012000000000000
0.762,0.07611600000000000,0.031475999999999997,0.00799800000000000
0.763,0.07598800000000000,0.03142200000000000,0.00798400000000000
0.764,0.07586000000000000,0.03136700000000000,0.007970000000000000
0.765,0.07573199999999999,0.031313000000000001,0.00795600000000000
0.766,0.07560400000000000,0.03125900000000000,0.007941999999999999
0.767,0.07547600000000000,0.031205000000000000,0.007927999999999999
0.768,0.07534800000000000,0.03115100000000000,0.007913999999999999
0.769,0.07522100000000000,0.031097000000000000,0.007900000000000001
0.77,0.0750930000000000,0.031043000000000001,0.007886000000000001
0.771,0.07496600000000000,0.030988999999999999,0.007873000000000000
0.772,0.07483900000000000,0.0309350000000000,0.007859000000000000
0.773,0.07471200000000000,0.03088100000000000,0.007845000000000000
0.774,0.07458500000000000,0.030828000000000001,0.007830999999999999
0.775,0.07445800000000000,0.030773999999999999,0.007816999999999999
0.776,0.07433200000000000,0.030720999999999998,0.007804000000000000
0.777,0.07420599999999999,0.03066700000000000,0.007790000000000000
0.778,0.07407900000000001,0.030613999999999999,0.007776000000000000
0.779,0.0739530000000000,0.030560000000000000,0.007762000000000000
0.78,0.07382700000000000,0.030506999999999999,0.00774900000000000
0.781,0.0737010000000000,0.0304540000000000,0.007735000000000000
0.782,0.07357600000000000,0.030400000000000000,0.007721000000000000
0.783,0.07345000000000000,0.030346999999999999,0.007708000000000000
0.784,0.07332500000000000,0.030294000000000001,0.007694000000000000
0.785,0.07319900000000000,0.030241000000000001,0.007681000000000000
0.786,0.07307400000000000,0.030188000000000000,0.0076670000000000002
0.787,0.07294900000000000,0.030134999999999999,0.007653000000000000
0.788,0.07282400000000000,0.030082999999999999,0.007640000000000000
0.789,0.07270000000000000,0.03003000000000000,0.007626000000000000
0.79,0.07257500000000000,0.029977000000000000,0.007613000000000000
0.791,0.07245100000000000,0.029925000000000000,0.007599000000000000
0.792,0.07232600000000000,0.02987200000000000,0.007586000000000000
0.793,0.07220200000000000,0.02981900000000000,0.00757200000000000
0.794,0.07207800000000000,0.029766999999999998,0.007559000000000000
0.795,0.07195400000000000,0.02971500000000000,0.007545000000000000
0.796,0.07183000000000000,0.029662000000000001,0.007532000000000000
0.797,0.07170600000000001,0.029610000000000001,0.007518000000000000
0.798,0.07158299999999999,0.02955800000000000,0.007505000000000000
0.799,0.07145899999999999,0.029506000000000001,0.007492000000000000
0.8,0.07133600000000000,0.029453000000000000,0.007478000000000000
0.801,0.07121300000000000,0.029401000000000000,0.007465000000000000
0.802,0.07109000000000000,0.029349000000000,0.0074520000000000003
0.803,0.07096700000000000,0.029297000000000000,0.007438000000000000
0.804,0.07084400000000000,0.02924600000000000,0.007425000000000000
0.805,0.0707210000000000,0.029194000000000001,0.0074120000000000002
0.806,0.07059900000000000,0.02914200000000000,0.007398000000000000
0.807,0.0704760000000000,0.029090000000000001,0.007385000000000000
0.808,0.07035400000000000,0.02903900000000000,0.007372000000000000
0.809,0.07023200000000000,0.0289870000000000,0.007359000000000000
0.81,0.07011000000000001,0.028934999999999999,0.007345000000000000
0.811,0.06998799999999999,0.028884000000000000,0.0073320000000000000
0.812,0.06986600000000000,0.028832000000000000,0.007319000000000000
0.8129999999999999,0.06974400000000000,0.02878100000000000,0.007306000000000000
0.8139999999999999,0.06962300000000000,0.028729999999999999,0.007293000000000000
0.8149999999999999,0.06950099999999999,0.028677999999999999,0.007279000000000000
0.8159999999999999,0.06938000000000000,0.02862700000000000,0.00726600000000000
0.8169999999999999,0.06925900000000000,0.02857600000000000,0.0072529999999999999
0.8179999999999999,0.06913800000000001,0.028524999999999998,0.007240000000000000
0.8190000000000000,0.06901700000000000,0.02847400000000000,0.007227000000000000
0.8200000000000000,0.06889600000000000,0.0284230000000000,0.007214000000000000
0.8210000000000000,0.06877500000000000,0.02837200000000000,0.00720100000000000
0.8220000000000000,0.06865499999999999,0.028320999999999999,0.00718800000000000
0.8230000000000000,0.06853400000000000,0.02827000000000000,0.0071750000000000000
0.8240000000000000,0.06841400000000000,0.02822000000000000,0.00716200000000000
0.8250000000000000,0.06829399999999999,0.028169000000000000,0.007149000000000000
0.8260000000000000,0.06817400000000000,0.028118000000000001,0.007136000000000000
0.8270000000000000,0.06805300000000000,0.0280670000000000,0.007123000000000000
0.8280000000000000,0.06793399999999999,0.028017000000000000,0.007110000000000000
0.8290000000000000,0.06781400000000000,0.027966000000000001,0.00709700000000000
0.8300000000000000,0.0676940000000000,0.027916000000000000,0.007084000000000000
0.8310000000000000,0.06757500000000000,0.027865000000000001,0.007071000000000000
0.8320000000000000,0.06745500000000000,0.027814999999999999,0.007058000000000000
0.833,0.06733599999999999,0.02776500000000000,0.007045000000000000
0.834,0.0672170000000000,0.02771500000000000,0.007032000000000000
0.835,0.06709800000000000,0.0276640000000000,0.007019000000000000
0.836,0.06697900000000000,0.027614000000000000,0.007006000000000000
0.837,0.06686000000000000,0.027564000000000002,0.006994000000000000
0.838,0.06674099999999999,0.027514000000000000,0.006981000000000000
0.839,0.06662200000000000,0.02746400000000000,0.006968000000000000
0.84,0.06650399999999999,0.027414000000000001,0.006955000000000000
0.841,0.06638500000000000,0.027363999999999999,0.006942000000000000
0.842,0.0662670000000000,0.027314000000000001,0.006930000000000000
0.843,0.06614900000000000,0.027265000000000001,0.00691700000000000
0.844,0.06603100000000001,0.027215000000000000,0.0069040000000000
0.845,0.0659130000000000,0.027165000000000002,0.006891000000000000
0.846,0.06579500000000001,0.02711500000000000,0.006879000000000000
0.847,0.06567700000000000,0.02706600000000000,0.006866000000000000
0.848,0.06555999999999999,0.027015999999999998,0.006853000000000000
0.849,0.06544200000000000,0.02696700000000000,0.006840000000000000
0.85,0.06532499999999999,0.02691700000000000,0.006828000000000000
0.851,0.06520700000000000,0.026868000000000000,0.006815000000000000
0.852,0.06509000000000000,0.02681900000000000,0.006802000000000000
0.853,0.06497300000000000,0.026769000000000001,0.006790000000000000
0.854,0.06485600000000000,0.026720000000000001,0.006777000000000000
0.855,0.06473900000000000,0.026671000000000000,0.006765000000000000
0.856,0.06462200000000000,0.026622000000000000,0.006752000000000000
0.857,0.06450599999999999,0.026571999999999998,0.006739000000000000
0.858,0.06438900000000000,0.02652300000000000,0.006727000000000000
0.859,0.06427300000000000,0.02647400000000000,0.006714000000000000
0.86,0.06415600000000000,0.026425000000000001,0.006702000000000000
0.861,0.06404000000000000,0.02637600000000000,0.006689000000000000
0.862,0.06392399999999999,0.02632800000000000,0.006677000000000000
0.863,0.06380800000000000,0.0262790000000000,0.006664000000000000
0.864,0.06369200000000000,0.026230000000000000,0.006652000000000000
0.865,0.06357599999999999,0.026180999999999999,0.006639000000000000
0.866,0.06346000000000000,0.026131999999999999,0.006627000000000000
0.867,0.06334500000000000,0.026084000000000000,0.006614000000000000
0.868,0.06322899999999999,0.026034999999999999,0.006602000000000000
0.869,0.06311400000000000,0.0259870000000000,0.006589000000000000
0.87,0.06299800000000000,0.025937999999999999,0.00657700000000000
0.871,0.0628830000000000,0.02589000000000000,0.006564000000000000
0.872,0.06276800000000000,0.02584100000000000,0.006552000000000000
0.873,0.0626530000000000,0.025793000000000000,0.006540000000000000
0.874,0.06253800000000000,0.02574500000000000,0.006527000000000000
0.875,0.062422999999999999,0.025696000000000000,0.006515000000000000
0.876,0.06230900000000000,0.02564800000000000,0.006503000000000000
0.877,0.06219400000000000,0.02560000000000000,0.006490000000000000
0.878,0.06207900000000000,0.025551999999999998,0.006478000000000000
0.879,0.06196500000000000,0.025503999999999999,0.006466000000000000
0.88,0.06185100000000000,0.025455999999999999,0.006453000000000000
0.881,0.061735999999999999,0.025408000000000000,0.006441000000000000
0.882,0.061622000000000003,0.02536000000000000,0.006429000000000000
0.883,0.061508000000000000,0.025312000000000001,0.006416000000000000
0.884,0.061393999999999997,0.025264000000000002,0.006404000000000000
0.885,0.061281000000000002,0.02521600000000000,0.006392000000000000
0.886,0.061166999999999999,0.02516800000000000,0.006380000000000000
0.887,0.06105300000000000,0.025121000000000001,0.00636800000000000
0.888,0.06094000000000000,0.025073000000000002,0.006355000000000000
0.889,0.06082600000000000,0.025024999999999999,0.0063429999999999997
0.89,0.06071300000000000,0.02497800000000000,0.006331000000000000
0.891,0.06060000000000000,0.02493000000000000,0.006319000000000000
0.892,0.060486999999999999,0.024882000000000001,0.006307000000000000
0.893,0.06037300000000000,0.024834999999999999,0.006294000000000000
0.894,0.060260000000000001,0.02478800000000000,0.006282000000000000
0.895,0.060148000000000000,0.024740000000000002,0.00627000000000000
0.896,0.060034999999999998,0.02469300000000000,0.006258000000000000
0.897,0.05992200000000000,0.024645000000000000,0.00624600000000000
0.898,0.059810000000000002,0.024597999999999998,0.006234000000000000
0.899,0.05969700000000000,0.024551000000000000,0.006222000000000000
0.9,0.059584999999999999,0.024504000000000001,0.006210000000000000
0.901,0.05947200000000000,0.02445700000000000,0.006198000000000000
0.902,0.05936000000000000,0.02441000000000000,0.0061859999999999997
0.903,0.05924800000000000,0.024362999999999999,0.006174000000000000
0.904,0.05913600000000000,0.024316000000000001,0.006162000000000000
0.905,0.05902400000000000,0.024268999999999999,0.0061490000000000000
0.906,0.058911999999999999,0.024222000000000000,0.006137000000000000
0.907,0.05880100000000000,0.02417500000000000,0.006125000000000000
0.908,0.05868900000000000,0.02412800000000000,0.006114000000000000
0.909,0.05857700000000000,0.024081000000000002,0.00610200000000000
0.91,0.05846600000000000,0.02403400000000000,0.006090000000000000
0.911,0.0583540000000000,0.02398800000000000,0.0060780000000000001
0.912,0.05824300000000000,0.023941000000000000,0.006066000000000000
0.913,0.058132000000000003,0.023893999999999999,0.0060540000000000004
0.914,0.05802100000000000,0.023848000000000001,0.006042000000000000
0.915,0.05791000000000000,0.023800999999999999,0.006030000000000000
0.916,0.05779900000000000,0.023754999999999998,0.006018000000000000
0.917,0.05768800000000000,0.023708000000000000,0.006006000000000000
0.918,0.05757700000000000,0.023661999999999999,0.005994000000000000
0.919,0.05746700000000000,0.023615000000000001,0.005982000000000000
0.92,0.05735600000000000,0.023569000000000000,0.005971000000000000
0.921,0.05724600000000000,0.02352300000000000,0.005959000000000000
0.922,0.05713500000000000,0.023476000000000000,0.005947000000000000
0.923,0.05702500000000000,0.023429999999999999,0.005935000000000000
0.924,0.056915000000000000,0.02338400000000000,0.005923000000000000
0.925,0.05680500000000000,0.023338000000000001,0.005911000000000000
0.926,0.05669500000000000,0.023292000000000000,0.005900000000000000
0.927,0.056585000000000003,0.023245999999999999,0.0058880000000000000
0.928,0.056474999999999997,0.023199999999999998,0.005876000000000000
0.929,0.05636500000000000,0.0231540000000000,0.005864000000000000
0.93,0.05625500000000000,0.02310800000000000,0.00585300000000000
0.931,0.05614600000000000,0.023061999999999999,0.005841000000000000
0.932,0.05603600000000000,0.02301600000000000,0.005829000000000000
0.933,0.055926999999999998,0.022970000000000001,0.005817000000000000
0.934,0.05581700000000000,0.022924000000000000,0.00580600000000000
0.935,0.05570800000000000,0.022877999999999999,0.005794000000000000
0.936,0.05559900000000000,0.02283300000000000,0.00578200000000000
0.937,0.055489999999999998,0.022787000000000002,0.0057710000000000001
0.9379999999999999,0.05538100000000000,0.022741000000000001,0.005759000000000000
0.9389999999999999,0.055272000000000002,0.022696000000000001,0.005747000000000000
0.9399999999999999,0.05516300000000000,0.022650000000000000,0.00573600000000000
0.9409999999999999,0.05505400000000000,0.022605000000000000,0.005724000000000000
0.9419999999999999,0.054946000000000002,0.022558999999999999,0.0057120000000000001
0.9429999999999999,0.054836999999999997,0.022513999999999999,0.0057010000000000003
0.9440000000000000,0.05472800000000000,0.022467999999999998,0.005689000000000000
0.9450000000000000,0.0546200000000000,0.0224230000000000,0.005678000000000000
0.9460000000000000,0.05451200000000000,0.02237800000000000,0.00566600000000000
0.9470000000000000,0.05440300000000000,0.022332000000000001,0.005654000000000000
0.9480000000000000,0.05429500000000000,0.022287000000000001,0.005643000000000000
0.9490000000000000,0.054186999999999999,0.022242000000000001,0.005631000000000000
0.9500000000000000,0.054079000000000002,0.02219700000000000,0.005620000000000000
0.9510000000000000,0.05397100000000000,0.02215100000000000,0.0056080000000000001
0.9520000000000000,0.05386300000000000,0.022106000000000001,0.005597000000000000
0.9530000000000000,0.05375600000000000,0.022061000000000001,0.005585000000000000
0.9540000000000000,0.05364800000000000,0.022016000000000001,0.005574000000000000
0.9550000000000000,0.05354000000000000,0.021971000000000001,0.005562000000000000
0.9560000000000000,0.05343300000000000,0.021926000000000001,0.005551000000000000
0.9570000000000000,0.05332600000000000,0.021881000000000001,0.005539000000000000
0.9580000000000000,0.05321800000000000,0.02183600000000000,0.005528000000000000
0.9590000000000000,0.05311100000000000,0.021791999999999999,0.005516000000000000
0.96,0.05300400000000000,0.021746999999999999,0.005505000000000000
0.961,0.052897000000000000,0.021701999999999999,0.005493000000000000
0.962,0.052789999999999997,0.021656999999999999,0.005482000000000000
0.963,0.05268300000000000,0.021613000000000000,0.00547100000000000
0.964,0.05257600000000000,0.021568000000000000,0.005459000000000000
0.965,0.052469000000000002,0.02152300000000000,0.005448000000000000
0.966,0.05236200000000000,0.021479000000000002,0.005436000000000000
0.967,0.05225600000000000,0.02143400000000000,0.005425000000000000
0.968,0.052149000000000001,0.021389999999999999,0.0054140000000000004
0.969,0.05204300000000000,0.0213450000000000,0.005402000000000000
0.97,0.051936000000000003,0.021301000000000000,0.005391000000000000
0.971,0.05183000000000000,0.02125600000000000,0.005380000000000000
0.972,0.05172400000000000,0.021212000000000002,0.00536800000000000
0.973,0.05161800000000000,0.021167999999999999,0.005357000000000000
0.974,0.051512000000000002,0.02112300000000000,0.0053460000000000001
0.975,0.051406000000000000,0.02107900000000000,0.00533400000000000
0.976,0.05130000000000000,0.021035000000000002,0.005323000000000000
0.977,0.051194000000000003,0.020990000000000002,0.0053119999999999999
0.978,0.05108800000000000,0.020945999999999999,0.005300000000000000
0.979,0.050982000000000000,0.020902000000000000,0.005289000000000000
0.98,0.050876999999999999,0.020858000000000002,0.005278000000000000
0.981,0.05077100000000000,0.020813999999999999,0.0052670000000000000
0.982,0.05066600000000000,0.020770000000000000,0.005255000000000000
0.983,0.050560000000000001,0.020726000000000001,0.005244000000000000
0.984,0.050455000000000000,0.020681999999999999,0.005233000000000000
0.985,0.05035000000000000,0.020638000000000000,0.005222000000000000
0.986,0.05024500000000000,0.020594000000000001,0.005211000000000000
0.987,0.0501400000000000,0.020549999999999999,0.00519900000000000
0.988,0.050035000000000003,0.02050700000000000,0.00518800000000000
0.989,0.049930000000000002,0.020462999999999999,0.005177000000000000
0.99,0.049825000000000001,0.020419000000000000,0.005166000000000000
0.991,0.04972000000000000,0.020375000000000001,0.005155000000000000
0.992,0.049616000000000000,0.02033200000000000,0.0051440000000000001
0.993,0.049510999999999999,0.020288000000000000,0.005132000000000000
0.994,0.049405999999999999,0.02024400000000000,0.00512100000000000
0.995,0.04930200000000000,0.020201000000000000,0.005110000000000000
0.996,0.04919800000000000,0.02015700000000000,0.005099000000000000
0.997,0.04909300000000000,0.02011400000000000,0.005088000000000000
0.998,0.04898900000000000,0.020070000000000001,0.005077000000000000
0.999,0.048884999999999998,0.020027000000000000,0.005066000000000000
1,0.048780999999999998,0.019983999999999998,0.005055000000000000
1.0009999999999999,0.048676999999999998,0.019939999999999999,0.005044000000000000
1.002,0.048572999999999998,0.019897000000000001,0.00503300000000000
1.0029999999999999,0.0484690000000000,0.019854000000000000,0.005022000000000000
1.004,0.0483650000000000,0.019810000000000001,0.005011000000000000
1.0049999999999999,0.04826200000000000,0.019767000000000000,0.005000000000000000
1.006,0.0481580000000000,0.01972400000000000,0.004989000000000000
1.0069999999999999,0.048053999999999999,0.019681000000000001,0.004978000000000000
1.008,0.047951000000000001,0.019637999999999999,0.00496700000000000
1.0089999999999999,0.04784800000000000,0.019594000000000000,0.004956000000000000
1.01,0.0477440000000000,0.01955100000000000,0.00494500000000000
1.0109999999999999,0.04764100000000000,0.019508000000000001,0.004934000000000000
1.012,0.04753800000000000,0.01946500000000000,0.004923000000000000
1.0129999999999999,0.047434999999999998,0.01942200000000000,0.00491200000000000
1.014,0.047331999999999999,0.01937900000000000,0.004901000000000000
1.0149999999999999,0.0472290000000000,0.01933700000000000,0.004890000000000000
1.016,0.04712600000000000,0.019293999999999999,0.00487900000000000
1.0169999999999999,0.04702300000000000,0.019251000000000001,0.004868000000000000
1.018,0.046920000000000003,0.019207999999999999,0.004857000000000000
1.0189999999999999,0.046816999999999998,0.019165000000000001,0.0048459999999999996
1.02,0.046715000000000000,0.019123000000000001,0.0048349999999999999
1.0209999999999999,0.04661200000000000,0.01908000000000000,0.004824000000000000
1.022,0.046510000000000003,0.019036999999999998,0.0048129999999999996
1.0229999999999999,0.04640700000000000,0.01899500000000000,0.0048030000000000000
1.024,0.04630500000000000,0.018952000000000000,0.0047920000000000003
1.025,0.04620300000000000,0.018908999999999999,0.004781000000000000
1.026,0.04610100000000000,0.01886700000000000,0.004770000000000000
1.027,0.045998999999999998,0.018824000000000000,0.00475900000000000
1.028,0.04589700000000000,0.018782000000000000,0.0047479999999999996
1.029,0.04579500000000000,0.018738999999999999,0.0047380000000000000
1.03,0.04569300000000000,0.018696999999999998,0.004727000000000000
1.031,0.04559100000000000,0.018655000000000001,0.004716000000000000
1.032,0.04548900000000000,0.018612000000000000,0.004705000000000000
1.033,0.045387999999999998,0.01857000000000000,0.004694000000000000
1.034,0.04528600000000000,0.018527999999999999,0.004684000000000000
1.035,0.0451840000000000,0.01848500000000000,0.004673000000000000
1.036,0.04508300000000000,0.018443000000000001,0.004662000000000000
1.037,0.04498200000000000,0.01840100000000000,0.004651000000000000
1.038,0.04488000000000000,0.018359000000000000,0.004641000000000000
1.039,0.04477900000000000,0.018317000000000000,0.004630000000000000
1.04,0.04467800000000000,0.018275000000000000,0.004619000000000000
1.041,0.044576999999999999,0.018232999999999999,0.0046080000000000
1.042,0.044476000000000002,0.018190999999999999,0.0045979999999999997
1.043,0.044374999999999998,0.018148999999999998,0.004587000000000000
1.044,0.04427400000000000,0.01810700000000000,0.004576000000000000
1.045,0.04417300000000000,0.018065000000000001,0.004566000000000000
1.046,0.04407200000000000,0.018023000000000001,0.0045550000000000000
1.047,0.04397100000000000,0.017981000000000000,0.0045440000000000003
1.048,0.04387100000000000,0.017939000000000000,0.004534000000000000
1.049,0.04377000000000000,0.01789700000000000,0.004523000000000000
1.05,0.04367000000000000,0.017856000000000000,0.00451200000000000
1.051,0.04356900000000000,0.017814000000000000,0.0045019999999999999
1.052,0.043469000000000001,0.01777200000000000,0.004491000000000000
1.053,0.043369000000000,0.017729999999999999,0.004480000000000000
1.054,0.043268000000000001,0.01768900000000000,0.004470000000000000
1.055,0.04316800000000000,0.01764700000000000,0.004459000000000000
1.056,0.04306800000000000,0.017606000000000000,0.004449000000000000
1.057,0.042967999999999999,0.017564000000000000,0.004438000000000000
1.058,0.042868000000000003,0.01752200000000000,0.0044279999999999996
1.059,0.042768000000000000,0.017481000000000000,0.004417000000000000
1.06,0.042668999999999999,0.0174400000000000,0.004406000000000000
1.061,0.04256900000000000,0.017398000000000000,0.004396000000000000
1.062,0.04246900000000000,0.01735700000000000,0.004385000000000000
1.063,0.04237000000000000,0.017315000000000001,0.004375000000000000
1.064,0.042270000000000002,0.01727400000000000,0.004364000000000000
1.065,0.04217100000000000,0.017232999999999998,0.004354000000000000
1.066,0.04207100000000000,0.01719100000000000,0.004343000000000000
1.067,0.041972000000000002,0.017149999999999999,0.00433300000000000
1.068,0.04187300000000000,0.017108999999999999,0.004322000000000000
1.069,0.04177300000000000,0.01706800000000000,0.004312000000000000
1.07,0.04167400000000000,0.017027000000000000,0.004301000000000000
1.071,0.04157500000000000,0.01698600000000000,0.0042910000000000
1.072,0.04147600000000000,0.016944000000000001,0.004280000000000000
1.073,0.041376999999999997,0.016903000000000001,0.004270000000000000
1.074,0.0412790000000000,0.016861999999999999,0.004259000000000000
1.075,0.04118000000000000,0.016820999999999999,0.004249000000000000
1.076,0.0410810000000000,0.01678000000000000,0.004239000000000000
1.077,0.0409820000000000,0.01673900000000000,0.004228000000000000
1.078,0.040883999999999997,0.016698999999999999,0.004218000000000000
1.079,0.04078500000000000,0.016657999999999999,0.00420700000000000
1.08,0.04068700000000000,0.016617000000000000,0.004197000000000000
1.081,0.04058800000000000,0.016576000000000000,0.0041869999999999997
1.082,0.04049000000000000,0.016535000000000001,0.004176000000000000
1.083,0.04039200000000000,0.016494000000000002,0.004166000000000000
1.084,0.040294000000000003,0.01645400000000000,0.004155000000000000
1.085,0.04019600000000000,0.016413000000000001,0.004145000000000000
1.086,0.04009700000000000,0.01637200000000000,0.004135000000000000
1.087,0.03999900000000000,0.016331999999999999,0.004124000000000000
1.088,0.03990200000000000,0.016291000000000000,0.004114000000000000
1.089,0.03980400000000000,0.016251000000000002,0.0041040000000000000
1.09,0.03970600000000000,0.016209999999999999,0.0040930000000000003
1.091,0.03960800000000000,0.016168999999999999,0.004083000000000000
1.092,0.039510000000000003,0.01612900000000000,0.004073000000000000
1.093,0.03941300000000000,0.016088999999999999,0.004063000000000000
1.094,0.03931500000000000,0.016048000000000000,0.004052000000000000
1.095,0.03921800000000000,0.01600800000000000,0.004042000000000000
1.096,0.03912100000000000,0.015966999999999999,0.0040320000000000000
1.097,0.03902300000000000,0.01592700000000000,0.004021000000000000
1.098,0.038926000000000002,0.015886999999999998,0.004011000000000000
1.099,0.03882900000000000,0.01584600000000000,0.004001000000000000
1.1,0.0387320000000000,0.015806000000000001,0.003991000000000000
1.101,0.03863400000000000,0.015765999999999999,0.0039810000000000002
1.102,0.03853700000000000,0.015726000000000000,0.003970000000000000
1.103,0.038441000000000003,0.01568600000000000,0.00396000000000000
1.104,0.038344000000000003,0.015644999999999999,0.003950000000000000
1.105,0.038247000000000003,0.015605000000000001,0.003940000000000000
1.106,0.03815000000000000,0.015565000000000001,0.00392900000000000
1.107,0.038052999999999997,0.015525000000000001,0.003919000000000000
1.108,0.037956999999999998,0.015485000000000001,0.0039090000000000001
1.109,0.03786000000000000,0.015445000000000000,0.0038990000000000001
1.11,0.03776400000000000,0.015405000000000000,0.0038890000000000001
1.111,0.03766700000000000,0.015365000000000000,0.0038790000000000001
1.112,0.0375710000000000,0.015325000000000000,0.003869000000000000
1.113,0.03747500000000000,0.01528600000000000,0.0038579999999999999
1.114,0.037378000000000002,0.015245999999999999,0.00384800000000000
1.115,0.037282000000000003,0.015206000000000001,0.003838000000000000
1.116,0.03718600000000000,0.0151660000000000,0.0038279999999999998
1.117,0.03709000000000000,0.01512600000000000,0.0038180000000000002
1.118,0.03699400000000000,0.01508700000000000,0.0038080000000000002
1.119,0.03689800000000000,0.015047000000000000,0.0037980000000000002
1.12,0.03680200000000000,0.015007000000000000,0.0037880000000000001
1.121,0.036706999999999997,0.01496800000000000,0.0037780000000000001
1.122,0.03661100000000000,0.014928000000000000,0.00376800000000000
1.123,0.03651500000000000,0.01488900000000000,0.003757000000000000
1.124,0.03642000000000000,0.014848999999999999,0.003747000000000000
1.125,0.036324000000000002,0.014810000000000000,0.003737000000000000
1.1259999999999999,0.0362290000000000,0.014770000000000000,0.0037269999999999998
1.127,0.03613300000000000,0.014730999999999999,0.0037169999999999998
1.1279999999999999,0.03603800000000000,0.01469100000000000,0.003707000000000000
1.129,0.035943000000000003,0.014652000000000000,0.003697000000000000
1.1299999999999999,0.03584800000000000,0.014612000000000000,0.0036870000000000002
1.131,0.03575200000000000,0.014572999999999999,0.003677000000000000
1.1319999999999999,0.035657000000000001,0.014534000000000000,0.003667000000000000
1.133,0.035562000000000003,0.014494000000000000,0.00365700000000000
1.1339999999999999,0.03546700000000000,0.014455000000000001,0.0036470000000000001
1.135,0.03537200000000000,0.014416000000000000,0.0036370000000000000
1.1359999999999999,0.03527800000000000,0.014376999999999999,0.003627000000000000
1.137,0.03518300000000000,0.014338000000000000,0.0036170000000000000
1.1379999999999999,0.035088000000000001,0.014298000000000000,0.003608000000000000
1.139,0.03499400000000000,0.014259000000000001,0.0035980000000000001
1.1399999999999999,0.034898999999999999,0.014220000000000000,0.003588000000000000
1.141,0.03480400000000000,0.014180999999999999,0.003578000000000000
1.1419999999999999,0.03471000000000000,0.01414200000000000,0.0035680000000000000
1.143,0.03461600000000000,0.014102999999999999,0.0035580000000000000
1.1439999999999999,0.03452100000000000,0.014064000000000000,0.0035479999999999999
1.145,0.03442700000000000,0.014024999999999999,0.003538000000000000
1.1459999999999999,0.03433300000000000,0.013986000000000000,0.0035280000000000
1.147,0.034238999999999999,0.013946999999999999,0.003518000000000000
1.1479999999999999,0.03414500000000000,0.013908999999999999,0.003508000000000000
1.149,0.03405100000000000,0.013870000000000000,0.0034989999999999999
1.1499999999999999,0.03395700000000000,0.013831000000000000,0.0034889999999999999
1.151,0.0338630000000000,0.013792000000000000,0.003479000000000000
1.1519999999999999,0.03376900000000000,0.013753000000000000,0.003469000000000000
1.153,0.033674999999999997,0.013715000000000000,0.0034589999999999998
1.154,0.03358200000000000,0.013676000000000001,0.003449000000000000
1.155,0.03348800000000000,0.013637000000000000,0.00344000000000000
1.156,0.033394000000000000,0.013599000000000000,0.0034299999999999999
1.157,0.03330100000000000,0.013559999999999999,0.0034199999999999999
1.158,0.03320700000000000,0.013521999999999999,0.0034099999999999998
1.159,0.03311400000000000,0.013483000000000000,0.0033999999999999998
1.16,0.03302100000000000,0.013445000000000000,0.003391000000000000
1.161,0.03292700000000000,0.013406000000000000,0.003381000000000000
1.162,0.03283400000000000,0.013368000000000000,0.0033709999999999999
1.163,0.03274100000000000,0.0133290000000000,0.0033609999999999998
1.164,0.03264800000000000,0.013291000000000001,0.0033519999999999999
1.165,0.0325550000000000,0.013252000000000000,0.003342000000000000
1.166,0.032461999999999998,0.013214000000000000,0.0033319999999999999
1.167,0.03236900000000000,0.013176000000000000,0.003322000000000000
1.168,0.03227600000000000,0.013136999999999999,0.0033130000000000000
1.169,0.03218400000000000,0.01309900000000000,0.0033029999999999999
1.17,0.03209100000000000,0.013061000000000000,0.0032929999999999999
1.171,0.03199800000000000,0.013023000000000000,0.003284000000000000
1.172,0.0319060000000000,0.012985000000000000,0.0032740000000000000
1.173,0.03181300000000000,0.012945999999999999,0.0032640000000000000
1.174,0.03172100000000000,0.012907999999999999,0.0032550000000000001
1.175,0.03162800000000000,0.012869999999999999,0.0032450000000000001
1.176,0.031536000000000002,0.01283200000000000,0.00323500000000000
1.177,0.03144400000000000,0.01279400000000000,0.0032260000000000001
1.178,0.031351999999999998,0.01275600000000000,0.0032160000000000001
1.179,0.03126000000000000,0.012718000000000000,0.0032060000000000
1.18,0.031167000000000000,0.012680000000000000,0.0031970000000000002
1.181,0.03107500000000000,0.012642000000000000,0.0031870000000000002
1.182,0.030984000000000001,0.012604000000000001,0.0031770000000000001
1.183,0.03089200000000000,0.012566000000000001,0.003168000000000000
1.184,0.030800000000000001,0.012529000000000000,0.00315800000000000
1.185,0.030707999999999999,0.01249100000000000,0.0031489999999999999
1.186,0.030616000000000001,0.01245300000000000,0.003139000000000000
1.187,0.030525000000000000,0.01241500000000000,0.0031289999999999998
1.188,0.03043300000000000,0.012378000000000000,0.003120000000000000
1.189,0.03034200000000000,0.012340000000000000,0.0031099999999999999
1.19,0.030249999999999999,0.012302000000000000,0.003101000000000000
1.191,0.03015900000000000,0.012264000000000001,0.003091000000000000
1.192,0.030067000000000000,0.012227000000000000,0.0030820000000000001
1.193,0.02997600000000000,0.012189000000000000,0.0030720000000000001
1.194,0.029884999999999998,0.012152000000000000,0.0030630000000000002
1.195,0.029794000000000001,0.01211400000000000,0.0030530000000000002
1.196,0.029703000000000000,0.01207700000000000,0.003044000000000000
1.197,0.029611999999999999,0.012038999999999999,0.003034000000000000
1.198,0.029520999999999999,0.012002000000000001,0.003025000000000000
1.199,0.029430000000000001,0.011964000000000001,0.003015000000000000
1.2,0.029339000000000000,0.011927000000000000,0.0030060000000000000
1.201,0.02924800000000000,0.01189000000000000,0.0029960000000000000
1.202,0.029158000000000000,0.01185200000000000,0.002987000000000000
1.203,0.029066999999999999,0.011815000000000001,0.002977000000000000
1.204,0.02897600000000000,0.01177800000000000,0.0029680000000000002
1.205,0.028885999999999998,0.01174000000000000,0.002958000000000000
1.206,0.028795000000000001,0.01170300000000000,0.002949000000000000
1.207,0.02870500000000000,0.01166600000000000,0.002939000000000000
1.208,0.028615000000000002,0.011629000000000000,0.002930000000000000
1.209,0.028524000000000001,0.011592000000000000,0.002921000000000000
1.21,0.028434000000000001,0.011554000000000000,0.0029110000000000000
1.211,0.02834400000000000,0.011516999999999999,0.002902000000000000
1.212,0.02825400000000000,0.011480000000000001,0.0028920000000000000
1.213,0.028164000000000002,0.011443000000000000,0.0028830000000000001
1.214,0.028074000000000002,0.011405999999999999,0.00287400000000000
1.215,0.02798400000000000,0.01136900000000000,0.002864000000000000
1.216,0.02789400000000000,0.011332000000000000,0.002855000000000000
1.217,0.027803999999999999,0.011294999999999999,0.0028460000000000000
1.218,0.027713999999999999,0.011259000000000000,0.0028360000000000000
1.219,0.027625000000000000,0.011221999999999999,0.002827000000000000
1.22,0.027535000000000000,0.011185000000000000,0.0028180000000000002
1.221,0.02744600000000000,0.01114800000000000,0.002808000000000000
1.222,0.027355999999999998,0.011110999999999999,0.0027989999999999998
1.223,0.02726700000000000,0.011074000000000001,0.0027899999999999999
1.224,0.027177000000000000,0.011037999999999999,0.0027799999999999999
1.225,0.027088000000000001,0.011001000000000000,0.0027710000000000000
1.226,0.026998999999999999,0.01096400000000000,0.0027620000000000001
1.227,0.026910000000000000,0.010928000000000000,0.0027520000000000001
1.228,0.026820000000000000,0.010891000000000000,0.0027430000000000002
1.229,0.026731000000000001,0.010855000000000000,0.0027339999999999999
1.23,0.026641999999999999,0.010817999999999999,0.002725000000000000
1.231,0.026553000000000000,0.010781000000000001,0.0027150000000000000
1.232,0.026464999999999999,0.010744999999999999,0.0027060000000000001
1.233,0.026376000000000000,0.010708000000000,0.0026970000000000002
1.234,0.026287000000000001,0.010671999999999999,0.0026879999999999999
1.235,0.02619800000000000,0.010636000000000000,0.002678000000000000
1.236,0.026110000000000001,0.010599000000000001,0.002669000000000000
1.237,0.026020999999999999,0.010562999999999999,0.0026600000000000000
1.238,0.025933000000000001,0.010526000000000001,0.0026510000000000001
1.239,0.025843999999999999,0.010489999999999999,0.002642000000000000
1.24,0.025756000000000001,0.010454000000000000,0.002632000000000000
1.241,0.025666999999999999,0.010418000000000000,0.002623000000000000
1.242,0.02557900000000000,0.010381000000000000,0.0026140000000000000
1.243,0.025491000000000000,0.010345000000000000,0.0026050000000000001
1.244,0.025402999999999998,0.01030900000000000,0.0025959999999999998
1.245,0.025315000000000001,0.010272999999999999,0.002587000000000000
1.246,0.025226999999999999,0.010237000000000000,0.0025769999999999999
1.247,0.025139000000000002,0.010201000000000000,0.002568000000000000
1.248,0.025051000000000000,0.010163999999999999,0.00255900000000000
1.249,0.02496300000000000,0.010128000000000000,0.002550000000000000
1.25,0.02487500000000000,0.010092000000000000,0.002541000000000000
1.2509999999999999,0.02478800000000000,0.01005600000000000,0.0025320000000000000
1.252,0.02470000000000000,0.010019999999999999,0.002523000000000000
1.2529999999999999,0.024611999999999998,0.009985000000000001,0.0025140000000000002
1.254,0.0245250000000000,0.009949000000000000,0.0025040000000000001
1.2549999999999999,0.02443700000000000,0.009913000000000000,0.0024949999999999998
1.256,0.024350000000000000,0.00987700000000000,0.002486000000000000
1.2569999999999999,0.024263000000000000,0.009841000000000001,0.002477000000000000
1.258,0.02417500000000000,0.009804999999999999,0.0024680000000000001
1.2589999999999999,0.024087999999999998,0.009769999999999999,0.002459000000000000
1.26,0.024001000000000001,0.009734000000000000,0.0024499999999999999
1.2609999999999999,0.023914000000000001,0.009698000000000000,0.0024410000000000000
1.262,0.02382700000000000,0.009662000000000000,0.0024320000000000001
1.2629999999999999,0.023740000000000001,0.009627000000000000,0.0024229999999999998
1.264,0.023653000000000000,0.009591000000000001,0.00241400000000000
1.2649999999999999,0.023566000000000000,0.00955600000000000,0.002405000000000000
1.266,0.02347900000000000,0.009520000000000001,0.0023960000000000001
1.2669999999999999,0.02339300000000000,0.009483999999999999,0.002387000000000000
1.268,0.023306000000000000,0.00944900000000000,0.0023779999999999999
1.2689999999999999,0.023219000000000000,0.009412999999999999,0.0023690000000000000
1.27,0.02313300000000000,0.009377999999999999,0.0023600000000000001
1.2709999999999999,0.02304600000000000,0.009342000000000000,0.0023509999999999998
1.272,0.022960000000000001,0.009306999999999999,0.0023419999999999999
1.2729999999999999,0.02287300000000000,0.009272000000000001,0.002333000000000000
1.274,0.022787000000000,0.00923600000000000,0.0023240000000000001
1.2749999999999999,0.022700999999999999,0.009201000000000001,0.0023149999999999998
1.276,0.022615000000000000,0.009166000000000001,0.0023059999999999999
1.2769999999999999,0.022529000000000000,0.009129999999999999,0.0022970000000000000
1.278,0.022443000000000001,0.009095000000000001,0.0022889999999999998
1.2789999999999999,0.022356999999999998,0.009060000000000000,0.002280000000000000
1.28,0.022270999999999999,0.009025000000000000,0.0022710000000000000
1.281,0.02218500000000000,0.008990000000000000,0.0022620000000000001
1.282,0.02209900000000000,0.00895400000000000,0.0022529999999999998
1.283,0.022013000000000001,0.008919000000000000,0.00224400000000000
1.284,0.021926999999999999,0.00888400000000000,0.0022350000000000000
1.285,0.021842000000000000,0.008848999999999999,0.002226000000000000
1.286,0.021756000000000001,0.008814000000000001,0.0022179999999999999
1.287,0.021670999999999999,0.008779000000000000,0.002209000000000000
1.288,0.02158500000000000,0.008744000000000000,0.0022000000000000001
1.289,0.02150000000000000,0.008709000000000000,0.002191000000000000
1.29,0.021415000000000000,0.008673999999999999,0.002182000000000000
1.291,0.021329000000000001,0.008640000000000000,0.002173000000000000
1.292,0.02124400000000000,0.008605000000000000,0.002165000000000000
1.293,0.021159000000000001,0.008569999999999999,0.0021559999999999999
1.294,0.02107400000000000,0.008534999999999999,0.0021470000000000000
1.295,0.02098900000000000,0.008500000000000001,0.002138000000000000
1.296,0.020903999999999999,0.008465000000000000,0.0021289999999999998
1.297,0.0208190000000000,0.008430999999999999,0.0021210000000000001
1.298,0.020733999999999999,0.008396000000000001,0.002112000000000000
1.299,0.020649000000000001,0.008361000000000000,0.002103000000000000
1.3,0.020565000000000000,0.008326999999999999,0.0020939999999999999
1.301,0.020480000000000002,0.008292000000000001,0.0020860000000000002
1.302,0.020396000000000001,0.008258000000000000,0.002077000000000000
1.303,0.020310999999999999,0.00822300000000000,0.002068000000000000
1.304,0.02022700000000000,0.008188000000000001,0.002059000000000000
1.305,0.02014200000000000,0.008154000000000000,0.002051000000000000
1.306,0.020057999999999999,0.008120000000000000,0.0020420000000000
1.307,0.01997400000000000,0.008085000000000000,0.002033000000000000
1.308,0.01988900000000000,0.00805100000000000,0.0020249999999999999
1.309,0.01980500000000000,0.008016000000000001,0.0020160000000000000
1.31,0.019720999999999999,0.007982000000000000,0.002007000000000000
1.311,0.019637000000000002,0.007948000000000000,0.0019980000000000002
1.312,0.01955300000000000,0.007913000000000000,0.0019900000000000000
1.313,0.01946900000000000,0.007879000000000001,0.00198100000000000
1.314,0.01938500000000000,0.007845000000000000,0.001973000000000000
1.315,0.019302000000000000,0.007811000000000000,0.0019640000000000000
1.316,0.01921800000000000,0.007776000000000000,0.001955000000000000
1.317,0.019134000000000002,0.007742000000000000,0.0019469999999999999
1.318,0.019050999999999998,0.007708000000000000,0.001938000000000000
1.319,0.01896700000000000,0.007674000000000000,0.0019289999999999999
1.32,0.018884000000000001,0.007640000000000000,0.00192100000000000
1.321,0.01880000000000000,0.007606000000000000,0.0019120000000000001
1.322,0.018717000000000001,0.0075719999999999997,0.0019040000000000001
1.323,0.018634000000000001,0.007538000000000000,0.001895000000000000
1.324,0.01855000000000000,0.007504000000000000,0.0018860000000000001
1.325,0.018467000000000001,0.007470000000000000,0.0018779999999999999
1.326,0.01838400000000000,0.007436000000000000,0.0018690000000000000
1.327,0.018301000000000001,0.007402000000000000,0.0018610000000000000
1.328,0.01821800000000000,0.007368000000000000,0.0018519999999999999
1.329,0.018134999999999998,0.007334000000000000,0.0018439999999999999
1.33,0.01805200000000000,0.00730000000000000,0.0018350000000000000
1.331,0.017970000000000000,0.007267000000000000,0.0018270000000000001
1.332,0.01788700000000000,0.00723300000000000,0.0018180000000000000
1.333,0.017804000000000000,0.007199000000000000,0.001810000000000000
1.334,0.01772200000000000,0.007166000000000000,0.0018010000000000001
1.335,0.017638999999999998,0.007132000000000000,0.0017920000000000000
1.336,0.017557000000000000,0.007098000000000000,0.0017840000000000000
1.337,0.017474000000000000,0.007065000000000000,0.001776000000000000
1.338,0.017392000000000001,0.007031000000000000,0.001767000000000000
1.339,0.017309999999999999,0.006997000000000000,0.0017589999999999999
1.34,0.01722700000000000,0.006964000000000000,0.0017500000000000000
1.341,0.017145000000000001,0.0069300000000000004,0.0017420000000000001
1.342,0.017062999999999998,0.006897000000000000,0.0017329999999999999
1.343,0.01698100000000000,0.006864000000000000,0.0017250000000000000
1.344,0.01689900000000000,0.006830000000000000,0.0017160000000000001
1.345,0.01681700000000000,0.006797000000000000,0.0017080000000000001
1.346,0.016735000000000000,0.006763000000000000,0.001699000000000000
1.347,0.016653999999999999,0.0067299999999999999,0.001691000000000000
1.348,0.016572000000000000,0.006697000000000000,0.0016830000000000000
1.349,0.016490000000000001,0.006663000000000000,0.0016739999999999999
1.35,0.016409000000000000,0.006630000000000000,0.00166600000000000
1.351,0.016327000000000001,0.006597000000000000,0.001658000000000000
1.352,0.01624600000000000,0.006564000000000000,0.0016490000000000001
1.353,0.016164000000000001,0.006531000000000000,0.0016410000000000001
1.354,0.016083000000000000,0.006497000000000000,0.0016320000000000000
1.355,0.016001999999999999,0.006464000000000000,0.0016240000000000000
1.356,0.015920000000000000,0.006431000000000000,0.0016160000000000000
1.357,0.01583900000000000,0.006398000000000000,0.0016069999999999999
1.358,0.015758000000000001,0.0063650000000000000,0.0015989999999999999
1.359,0.015677000000000000,0.00633200000000000,0.0015910000000000000
1.36,0.015596000000000000,0.006299000000000000,0.0015820000000000001
1.361,0.015514999999999999,0.006266000000000000,0.0015740000000000001
1.362,0.015434000000000000,0.006233000000000000,0.0015659999999999999
1.363,0.015354000000000000,0.0061999999999999998,0.0015579999999999999
1.364,0.015273000000000000,0.006168000000000000,0.0015490000000000000
1.365,0.015192000000000001,0.006135000000000000,0.0015410000000000001
1.366,0.015112000000000000,0.006102000000000000,0.0015330000000000001
1.367,0.015030999999999999,0.006069000000000000,0.0015240000000000000
1.368,0.014951000000000001,0.006036000000000000,0.0015160000000000000
1.369,0.01487000000000000,0.00600400000000000,0.0015080000000000000
1.37,0.014789999999999999,0.005971000000000000,0.0015000000000000000
1.371,0.014710000000000001,0.005938000000000000,0.0014909999999999999
1.372,0.014629000000000000,0.0059059999999999998,0.0014829999999999999
1.373,0.014548999999999999,0.005873000000000000,0.0014750000000000000
1.374,0.0144690000000000,0.005841000000000000,0.0014670000000000000
1.375,0.014389000000000001,0.0058079999999999998,0.0014590000000000000
1.3759999999999999,0.014309000000000001,0.005776000000000000,0.0014499999999999999
1.377,0.014229000000000000,0.005743000000000000,0.0014419999999999999
1.3779999999999999,0.014149000000000000,0.00571100000000000,0.0014339999999999999
1.379,0.014069999999999999,0.005678000000000000,0.0014260000000000000
1.3799999999999999,0.013990000000000001,0.005646000000000000,0.0014180000000000000
1.381,0.013910000000000000,0.005613000000000000,0.0014090000000000001
1.3819999999999999,0.013831000000000000,0.005581000000000000,0.0014009999999999999
1.383,0.013750999999999999,0.0055490000000000001,0.0013929999999999999
1.3839999999999999,0.013672000000000000,0.005516000000000000,0.0013849999999999999
1.385,0.01359200000000000,0.005484000000000000,0.0013770000000000000
1.3859999999999999,0.0135130000000000,0.005452000000000000,0.001369000000000000
1.387,0.013434000000000000,0.00542000000000000,0.0013610000000000000
1.3879999999999999,0.013355000000000001,0.005388000000000000,0.0013530000000000000
1.389,0.013276000000000000,0.005355000000000000,0.0013439999999999999
1.3899999999999999,0.013197000000000000,0.005323000000000000,0.0013359999999999999
1.391,0.013117999999999999,0.005291000000000000,0.0013280000000000000
1.3919999999999999,0.013039000000000000,0.005259000000000000,0.0013200000000000000
1.393,0.012959999999999999,0.005227000000000000,0.0013120000000000000
1.3939999999999999,0.012881000000000000,0.00519500000000000,0.0013040000000000000
1.395,0.012801999999999999,0.005163000000000000,0.001296000000000000
1.3959999999999999,0.012723000000000000,0.0051310000000000001,0.001288000000000000
1.397,0.012645000000000000,0.005099000000000000,0.0012800000000000001
1.3979999999999999,0.012566000000000001,0.005067000000000000,0.0012719999999999999
1.399,0.01248800000000000,0.005035000000000000,0.0012639999999999999
1.3999999999999999,0.012409000000000000,0.005004000000000000,0.0012560000000000000
1.401,0.012331000000000000,0.004972000000000000,0.0012480000000000000
1.4019999999999999,0.01225300000000000,0.004940000000000000,0.0012400000000000000
1.403,0.012175000000000000,0.0049080000000000000,0.00123200000000000
1.4039999999999999,0.01209600000000000,0.0048770000000000003,0.0012240000000000000
1.405,0.012017999999999999,0.004845000000000000,0.0012160000000000001
1.4059999999999999,0.011939999999999999,0.004813000000000000,0.0012080000000000001
1.407,0.011861999999999999,0.004782000000000000,0.0011999999999999999
1.408,0.011783999999999999,0.004750000000000000,0.0011919999999999999
1.409,0.01170700000000000,0.0047180000000000000,0.0011839999999999999
1.41,0.01162900000000000,0.004687000000000000,0.0011760000000000000
1.411,0.0115510000000000,0.00465500000000000,0.0011680000000000000
1.412,0.011473000000000001,0.004624000000000000,0.0011600000000000000
1.413,0.011396000000000000,0.004592000000000000,0.0011520000000000000
1.414,0.011318000000000000,0.004561000000000000,0.0011440000000000001
1.415,0.011240999999999999,0.004529000000000000,0.0011370000000000000
1.416,0.011164000000000000,0.004498000000000000,0.001129000000000000
1.417,0.011086000000000000,0.0044669999999999996,0.001121000000000000
1.418,0.011009000000000000,0.004435000000000000,0.0011130000000000001
1.419,0.010932000000000001,0.004404000000000000,0.0011050000000000001
1.42,0.010855000000000000,0.004373000000000000,0.0010970000000000001
1.421,0.010777999999999999,0.004342000000000000,0.0010889999999999999
1.422,0.010701000000000000,0.004310000000000000,0.0010809999999999999
1.423,0.010624000000000000,0.004279000000000000,0.0010740000000000001
1.424,0.01054700000000000,0.004248000000000000,0.0010660000000000001
1.425,0.010470000000000000,0.0042170000000000003,0.0010579999999999999
1.426,0.010392999999999999,0.004186000000000000,0.0010499999999999999
1.427,0.010317000000000000,0.00415500000000000,0.0010420000000000000
1.428,0.010240000000000001,0.004124000000000000,0.0010340000000000000
1.429,0.010163999999999999,0.004093000000000000,0.001027000000000000
1.43,0.010087000000000000,0.004062000000000000,0.0010189999999999999
1.431,0.01001100000000000,0.004031000000000000,0.0010110000000000000
1.432,0.009934000000000000,0.004000000000000000,0.0010030000000000000
1.433,0.009858000000000000,0.00396900000000000,0.0009959999999999999
1.434,0.00978200000000000,0.003938000000000000,0.0009879999999999999
1.435,0.009705999999999999,0.003907000000000000,0.0009800000000000000
1.436,0.00963000000000000,0.00387700000000000,0.0009720000000000000
1.437,0.009554000000000000,0.0038460000000000000,0.0009650000000000000
1.438,0.009478000000000000,0.003815000000000000,0.000957000000000000
1.439,0.009402000000000001,0.0037840000000000000,0.0009490000000000000
1.44,0.009325999999999999,0.0037540000000000000,0.0009410000000000000
1.441,0.009250000000000000,0.003723000000000000,0.0009340000000000000
1.442,0.009175000000000001,0.0036920000000000000,0.000926000000000000
1.443,0.009098999999999999,0.003662000000000000,0.0009180000000000000
1.444,0.009023000000000000,0.003631000000000000,0.000911000000000000
1.445,0.008947999999999999,0.003601000000000000,0.0009030000000000000
1.446,0.008873000000000001,0.003570000000000000,0.0008950000000000000
1.447,0.00879700000000000,0.0035400000000000002,0.0008880000000000000
1.448,0.008722000000000001,0.0035090000000000000,0.0008800000000000000
1.449,0.00864700000000000,0.003479000000000000,0.0008720000000000001
1.45,0.008572000000000000,0.0034480000000000001,0.0008650000000000000
1.451,0.008496000000000000,0.003418000000000000,0.0008570000000000000
1.452,0.00842100000000000,0.00338800000000000,0.000849000000000000
1.453,0.008347000000000000,0.0033570000000000002,0.0008420000000000000
1.454,0.008272000000000000,0.00332700000000000,0.0008340000000000000
1.455,0.008196999999999999,0.003297000000000000,0.0008270000000000000
1.456,0.008122000000000001,0.0032669999999999999,0.0008190000000000000
1.457,0.00804700000000000,0.0032369999999999999,0.0008110000000000000
1.458,0.007972999999999999,0.003206000000000000,0.0008040000000000000
1.459,0.007898000000000001,0.0031760000000000000,0.0007960000000000000
1.46,0.007823999999999999,0.003146000000000000,0.0007890000000000000
1.461,0.007749000000000000,0.003116000000000000,0.0007810000000000000
1.462,0.007675000000000000,0.003086000000000000,0.0007739999999999999
1.463,0.007601000000000000,0.0030560000000000001,0.0007660000000000000
1.464,0.007527000000000000,0.003026000000000000,0.0007580000000000000
1.465,0.00745200000000000,0.002996000000000000,0.0007510000000000000
1.466,0.0073780000000000000,0.0029659999999999999,0.0007430000000000000
1.467,0.007304000000000000,0.0029359999999999998,0.0007360000000000000
1.468,0.007230000000000000,0.0029069999999999999,0.0007280000000000000
1.469,0.007157000000000000,0.002877000000000000,0.000721000000000000
1.47,0.007083000000000000,0.0028470000000000001,0.0007130000000000000
1.471,0.007009000000000000,0.002817000000000000,0.0007060000000000000
1.472,0.006935000000000000,0.002787000000000000,0.0006990000000000000
1.473,0.00686200000000000,0.002758000000000000,0.0006910000000000000
1.474,0.006788000000000000,0.0027280000000000000,0.000684000000000000
1.475,0.006715000000000000,0.002698000000000000,0.0006760000000000000
1.476,0.00664100000000000,0.0026689999999999999,0.0006690000000000000
1.477,0.006568000000000000,0.002639000000000000,0.0006610000000000000
1.478,0.0064949999999999999,0.0026099999999999999,0.0006540000000000000
1.479,0.006422000000000000,0.0025799999999999998,0.0006460000000000000
1.48,0.00634800000000000,0.002551000000000000,0.0006390000000000000
1.481,0.006275000000000000,0.002521000000000000,0.0006320000000000000
1.482,0.006202000000000000,0.0024919999999999999,0.0006240000000000000
1.483,0.00612900000000000,0.0024620000000000002,0.0006170000000000000
1.484,0.006057000000000000,0.0024329999999999998,0.0006100000000000000
1.485,0.005984000000000000,0.0024039999999999999,0.0006020000000000000
1.486,0.005911000000000000,0.002374000000000000,0.0005950000000000000
1.487,0.005838000000000000,0.0023449999999999999,0.0005870000000000000
1.488,0.0057660000000000003,0.002316000000000000,0.0005800000000000000
1.489,0.0056930000000000001,0.002286000000000000,0.0005730000000000001
1.49,0.005621000000000000,0.002257000000000000,0.000565000000000000
1.491,0.00554900000000000,0.002228000000000000,0.0005580000000000000
1.492,0.005476000000000000,0.002199000000000000,0.0005509999999999999
1.493,0.005404000000000000,0.002170000000000000,0.0005430000000000000
1.494,0.005332000000000000,0.002141000000000000,0.0005360000000000000
1.495,0.00526000000000000,0.0021120000000000002,0.0005290000000000000
1.496,0.005188000000000000,0.0020830000000000002,0.0005220000000000000
1.497,0.005116000000000000,0.002054000000000000,0.0005140000000000000
1.498,0.005044000000000000,0.0020249999999999999,0.000507000000000000
1.499,0.004972000000000000,0.001996000000000000,0.000500000000000000
1.5,0.004900000000000000,0.001967000000000000,0.0004929999999999999
1.5009999999999999,0.004829000000000000,0.001938000000000000,0.00048500000000000003
1.502,0.004757000000000000,0.0019090000000000001,0.00047800000000000002
1.5029999999999999,0.004685000000000000,0.001880000000000000,0.0004710000000000000
1.504,0.004614000000000000,0.0018519999999999999,0.00046400000000000000
1.5049999999999999,0.0045430000000000,0.0018230000000000000,0.0004560000000000000
1.506,0.004471000000000000,0.0017940000000000000,0.0004490000000000000
1.5069999999999999,0.004400000000000000,0.0017660000000000000,0.0004420000000000000
1.508,0.004329000000000000,0.0017370000000000000,0.0004350000000000000
1.5089999999999999,0.004258000000000000,0.0017080000000000001,0.00042800000000000000
1.51,0.004187000000000000,0.001680000000000000,0.00042099999999999999
1.5109999999999999,0.0041159999999999999,0.0016509999999999999,0.0004130000000000000
1.512,0.004045000000000000,0.0016230000000000001,0.0004060000000000000
1.5129999999999999,0.003974000000000000,0.0015939999999999999,0.00039899999999999999
1.514,0.0039029999999999998,0.0015659999999999999,0.0003920000000000000
1.5149999999999999,0.0038319999999999999,0.0015370000000000000,0.0003850000000000000
1.516,0.0037620000000000002,0.0015089999999999999,0.0003780000000000000
1.5169999999999999,0.003691000000000000,0.0014800000000000000,0.00037100000000000002
1.518,0.0036210000000000001,0.0014519999999999999,0.00036299999999999999
1.5189999999999999,0.003550000000000000,0.001424000000000000,0.0003560000000000000
1.52,0.003480000000000000,0.0013950000000000000,0.00034900000000000003
1.5209999999999999,0.003410000000000000,0.0013669999999999999,0.0003420000000000000
1.522,0.0033390000000000000,0.0013389999999999999,0.0003350000000000000
1.5229999999999999,0.0032690000000000002,0.0013110000000000001,0.0003280000000000000
1.524,0.003199000000000000,0.0012830000000000001,0.00032100000000000000
1.5249999999999999,0.003129000000000000,0.001255000000000000,0.0003140000000000000
1.526,0.0030590000000000001,0.0012260000000000001,0.0003070000000000000
1.5269999999999999,0.0029889999999999999,0.0011980000000000001,0.0003000000000000000
1.528,0.0029199999999999999,0.0011700000000000000,0.00029300000000000002
1.5289999999999999,0.0028500000000000001,0.001142000000000000,0.0002860000000000000
1.53,0.0027799999999999999,0.0011140000000000000,0.00027900000000000001
1.5309999999999999,0.0027109999999999999,0.0010859999999999999,0.00027200000000000000
1.532,0.002641000000000000,0.0010590000000000000,0.0002650000000000000
1.5329999999999999,0.0025720000000000001,0.0010310000000000000,0.00025799999999999998
1.534,0.0025019999999999999,0.001003000000000000,0.0002510000000000000
1.5349999999999999,0.0024329999999999998,0.0009750000000000000,0.00024399999999999999
1.536,0.0023640000000000002,0.000947000000000000,0.00023699999999999999
1.537,0.0022950000000000002,0.0009190000000000000,0.0002300000000000000
1.538,0.0022260000000000001,0.0008920000000000000,0.0002230000000000000
1.539,0.0021570000000000001,0.0008640000000000000,0.00021599999999999999
1.54,0.0020880000000000000,0.0008360000000000000,0.00020900000000000001
1.541,0.0020190000000000000,0.0008090000000000000,0.00020200000000000000
1.542,0.0019499999999999999,0.0007810000000000000,0.00019500000000000000
1.543,0.001881000000000000,0.0007540000000000000,0.00018900000000000001
1.544,0.0018129999999999999,0.0007260000000000000,0.00018200000000000001
1.545,0.0017440000000000001,0.0006990000000000000,0.00017500000000000000
1.546,0.0016760000000000000,0.000671000000000000,0.0001680000000000000
1.547,0.0016069999999999999,0.000644000000000000,0.00016100000000000001
1.548,0.0015390000000000000,0.0006160000000000000,0.00015400000000000000
1.549,0.0014700000000000000,0.0005890000000000000,0.0001470000000000000
1.55,0.0014020000000000000,0.0005610000000000000,0.00013999999999999999
1.551,0.0013339999999999999,0.0005340000000000000,0.0001340000000000000
1.552,0.0012660000000000000,0.0005070000000000000,0.0001270000000000000
1.553,0.0011980000000000001,0.00048000000000000001,0.00012000000000000000
1.554,0.001130000000000000,0.0004520000000000000,0.0001130000000000000
1.555,0.0010620000000000000,0.00042499999999999998,0.00010600000000000000
1.556,0.0009940000000000001,0.00039800000000000002,0.00010000000000000000
1.557,0.000927000000000000,0.0003710000000000000,0.00009300000000000000
1.558,0.0008590000000000000,0.00034400000000000001,0.00008600000000000000
1.559,0.0007920000000000000,0.0003170000000000000,0.00007900000000000000
1.56,0.0007240000000000000,0.0002900000000000000,0.00007200000000000000
1.561,0.000657000000000000,0.00026300000000000000,0.00006600000000000001
1.562,0.0005890000000000000,0.00023599999999999999,0.00005900000000000000
1.563,0.000522000000000000,0.00020900000000000001,0.00005200000000000000
1.564,0.0004550000000000000,0.00018200000000000001,0.00004600000000000000
1.565,0.0003880000000000000,0.0001550000000000000,0.00003900000000000000
1.566,0.00032100000000000000,0.0001280000000000000,0.00003200000000000000
1.567,0.00025399999999999999,0.00010100000000000000,0.00002500000000000000
1.568,0.00018699999999999999,0.00007499999999999999,0.00001900000000000000
1.569,0.00012000000000000000,0.00004800000000000000,0.0000120000000000000
,,,



==> HWHM.csv <==
"n0Star","Tr","Zugenmaier","Hanes","Lucas","HG","Giordmaine"
0.010000000000000004,0.0084,0.008463300992046193,0.0084,0.0084,0.00841400232722357,0.008397252885329368
0.010312831606721851,0.0084,0.008463548078018239,0.0084,0.0084,0.008414440439153072,0.008397492392677956
0.010635449574860114,0.0084,0.008463802903589196,0.0084,0.0084,0.008414892261353208,0.008397739401858336
0.010968160052731383,0.0084,0.008464065711511525,0.0084,0.0084,0.008415358223024796,0.008397994148141352
0.011311278765939216,0.0084,0.008464336752171956,0.0084,0.0084,0.008415838766814355,0.008398256874195306
0.011665131316981962,0.0084,0.008464616283832901,0.0084,0.0084,0.00841633434923595,0.008398527830319802
0.012030053494233242,0.0084,0.008464904572881562,0.0084,0.0084,0.008416845441106241,0.008398807274686955
0.012406391590588317,0.0084,0.008465201894086952,0.0084,0.0084,0.008417372527993286,0.008399095473590386
0.012794502732078732,0.0084,0.008465508530865197,0.0084,0.0084,0.008417916110679434,0.008399392701702152
0.013194755216767069,0.0084,0.008465824775553325,0.0084,0.0084,0.0084184767056388,0.00839969924233788
0.013607528864243339,0.0084,0.008466150929691779,0.0084,0.0084,0.008419054845529761,0.008400015387730128
0.014033215376054854,0.0084,0.008466487304316083,0.0084,0.0084,0.008419651079702967,0.008400341439312191
0.014472218707411362,0.0084,0.008466834220257742,0.0084,0.0084,0.008420265974725352,0.008400677708006734
0.014924955450518309,0.0084,0.008467192008454942,0.0084,0.0084,0.008420900114920651,0.00840102451452941
0.01539185522990207,0.0084,0.008467561010273109,0.0084,0.0084,0.008421554102926943,0.008401382189697925
0.015873361110102104,0.0084,0.008467941577835864,0.0084,0.0084,0.008422228560271763,0.00840175107475273
0.016369930016117036,0.0084,0.008468334074366608,0.0084,0.0084,0.008422924127965352,0.008402131521687775
0.01688203316700364,0.0084,0.008468738874541065,0.0084,0.0084,0.008423641467112598,0.008402523893591899
0.01741015652304017,0.0084,0.00846915636485131,0.0084,0.0084,0.008424381259544271,0.008402928565001182
0.017954801246878316,0.0084,0.008469586943981384,0.0084,0.0084,0.008425144208468176,0.008403345922262682
0.018516484179121554,0.0084,0.008470031023195192,0.0084,0.0084,0.008425931039140865,0.00840377636390994
0.01909573832878098,0.0084,0.00847048902673686,0.0084,0.0084,0.008426742499560496,0.008404220301050534
0.01969311337907423,0.0084,0.008470961392244082,0.0084,0.0084,0.008427579361181606,0.00840467815776622
0.020309176209047364,0.0084,0.008471448571174822,0.0084,0.0084,0.008428442419652456,0.008405150371526044
0.020944511431514705,0.0084,0.008471951029247925,0.0084,0.0084,0.008429332495575597,0.00840563739361272
0.021599721947827187,0.0084,0.008472469246897974,0.0084,0.0084,0.008430250435292545,0.008406139689562962
0.022275429519995577,0.0084,0.008473003719744927,0.0084,0.0084,0.008431197111693187,0.008406657739622039
0.022972275360711527,0.0084,0.00847355495907911,0.0084,0.0084,0.008432173425050794,0.008407192039213102
0.023690920741826334,0.0084,0.008474123492361907,0.0084,0.0084,0.008433180303883426,0.008407743099421784
0.024432047621864898,0.0084,0.008474709863742881,0.0084,0.0084,0.008434218705842591,0.008408311447496606
0.025196359293170177,0.0084,0.008475314634593684,0.0084,0.0084,0.00843528961863,0.008408897627365665
0.025984581049292514,0.0084,0.008475938384059533,0.0084,0.0084,0.008436394060943311,0.008409502200170166
0.026797460873256934,0.0084,0.008476581709628632,0.0084,0.0084,0.008437533083451887,0.00841012574481547
0.027635770147361613,0.0084,0.008477245227720335,0.0084,0.0084,0.008438707769803322,0.00841076885854009
0.028500304385181092,0.0084,0.008477929574292609,0.0084,0.0084,0.008439919237661981,0.008411432157503373
0.02939188398646888,0.0084,0.008478635405469398,0.0084,0.0084,0.008441168639780356,0.008412116277392483
0.0303113550156758,0.0084,0.008479363398188744,0.0084,0.0084,0.008442457165104401,0.008412821874049244
0.03125959000482281,0.0084,0.00848011425087223,0.0084,0.0084,0.008443786039913933,0.008413549624117727
0.032237488781490305,0.0084,0.00848088868411645,0.0084,0.0084,0.008445156528999178,0.008414300225713068
0.03324597932270942,0.0084,0.008481687441407489,0.0084,0.0084,0.008446569936874657,0.0084150743991124
0.03428601863556589,0.0084,0.008482511289858935,0.0084,0.0084,0.008448027609031593,0.008415872887468626
0.035358593665351816,0.0084,0.008483361020974484,0.0084,0.0084,0.008449530933230108,0.00841669645754781
0.03646472223212751,0.0084,0.00848423745143577,0.0084,0.0084,0.008451081340832443,0.008417545900490991
0.03760545399658174,0.0084,0.008485141423916548,0.0084,0.0084,0.008452680308178558,0.008418422032601335
0.03878187145610725,0.0084,0.008486073807923883,0.0084,0.0084,0.008454329358005426,0.008419325696157423
0.03999509097203667,0.0084,0.008487035500667579,0.0084,0.0084,0.008456030060911548,0.008420257760253692
0.04124626382901354,0.0084,0.008488027427958606,0.0084,0.0084,0.00845778403686796,0.008421219121668877
0.042536577327503884,0.0084,0.008489050545137688,0.0084,0.0084,0.008459592956777402,0.008422210705763497
0.043867255910484994,0.0084,0.008490105838035061,0.0084,0.0084,0.008461458544083134,0.00842323346741157
0.04523956232538054,0.0084,0.008491194323962564,0.0084,0.0084,0.008463382576428948,0.00842428839194483
0.04665479882234475,0.0084,0.008492317052739212,0.0084,0.0084,0.008465366887372169,0.00842537649616288
0.04811430839003261,0.0084,0.00849347510775134,0.0084,0.0084,0.008467413368151206,0.008426498829346152
0.049619476030029065,0.0084,0.008494669607048713,0.0084,0.0084,0.008469523969509507,0.008427656474317362
0.05117173007114608,0.0084,0.008495901704477912,0.0084,0.0084,0.008471700703577749,0.008428850548536265
0.05277254352483541,0.0084,0.008497172590854083,0.0084,0.0084,0.008473945645816092,0.008430082205231525
0.05442343548300269,0.0084,0.00849848349517286,0.0084,0.0084,0.008476260937018495,0.008431352634571027
0.05612597255954974,0.0084,0.008499835685863525,0.0084,0.0084,0.008478648785381071,0.008432663064872092
0.05788177037701276,0.0084,0.00850123047208517,0.0084,0.0084,0.0084811114686366,0.008434014763852986
0.05969249509970738,0.0084,0.00850266920506741,0.0084,0.008400000000000001,0.008483651336257295,0.008435409039927191
0.06155986501483512,0.0084,0.008504153279497129,0.0084,0.008400000000000006,0.008486270811728095,0.008436847243542166
0.0634856521630522,0.0084,0.008505684134953203,0.0084,0.008400000000000019,0.00848897239489273,0.00843833076856406
0.0654716840200474,0.0084,0.008507263257390789,0.0084,0.008400000000000046,0.008491758664374958,0.008439861053710158
0.06751984523072505,0.0084,0.008508892180677127,0.0084,0.008400000000000117,0.008494632280077376,0.008441439584030853
0.06963207939763885,0.0084,0.00851057248818075,0.0084,0.008400000000000293,0.008497595985760414,0.008443067892442918
0.07181039092537354,0.0084,0.008512305814416173,0.0084,0.008400000000000709,0.00850065261170403,0.008444747561316053
0.07405684692262439,0.0084,0.00851409384674603,0.0084,0.008400000000001672,0.008503805077454827,0.008446480224114691
0.07637357916378024,0.0084,0.008515938327142992,0.0084,0.008400000000003852,0.008507056394661448,0.00844826756709714
0.07876278611187058,0.0084,0.00851784105401363,0.0084,0.008400000000008656,0.008510409670001006,0.008450111331074197
0.08122673500479714,0.0084,0.008519803884086642,0.0084,0.008400000000018977,0.00851386810819961,0.008452013313229579
0.08376776400682918,0.0084,0.008521828734367912,0.0084,0.00840000000004065,0.008517435015150048,0.008453975369004437
0.08638828442740451,0.0084,0.008523917584164984,0.0084,0.008400000000085119,0.008521113801129724,0.00845599941404846
0.08909078300934142,0.0084,0.0085260724771836,0.0084,0.008400000000174357,0.008524907984122223,0.008458087426240107
0.09187782428863339,0.0084,0.008528295523699204,0.0084,0.00840000000034962,0.0085288211932458,0.008460241447778663
0.09475205302806546,0.0084,0.008530588902806214,0.0084,0.008400000000686716,0.008532857172292355,0.008462463587350871
0.09771619672696188,0.0084,0.008532954864748251,0.0084,0.008400000001322057,0.00853701978338043,0.008464756022375067
0.10077306820944623,0.0084,0.008535395733332424,0.0084,0.0084000000024962,0.008541313010726,0.008467121001325852
0.10392556829367136,0.0084,0.008537913908431002,0.0084,0.008400000004625105,0.008545740964534875,0.00846956084614244
0.10717668854455038,0.0084,0.00854051186857404,0.0084,0.008400000008414418,0.008550307885020704,0.008472077954724034
0.11052951411260224,0.0084,0.008543192173636556,0.0084,0.008400000015039285,0.008555018146552624,0.008474674803515613
0.11398722666160528,0.0084,0.008545957467623974,0.0084,0.008400000026421906,0.008559876261936848,0.008477353950187824
0.11755310738783702,0.0084,0.008548810481559949,0.0084,0.008400000045652107,0.0085648868868365,0.008480118036414595
0.1212305401337653,0.0084,0.008551754036480647,0.0084,0.008400000077613346,0.008570054824334216,0.008482969790752625
0.1250230145991456,0.0084,0.0085547910465398,0.0084,0.00840000012989827,0.008575385029642123,0.008485912031626587
0.12893412965257156,0.0084,0.008557924522229136,0.0084,0.008400000214125155,0.00858088261496405,0.008488947670424572
0.13296759674662126,0.0084,0.008561157573718897,0.0084,0.008400000347799646,0.008586552854514816,0.008492079714708122
0.1371272434398401,0.0084,0.008564493414323457,0.0084,0.008400000556905344,0.008592401189701764,0.008495311271541604
0.14141701702890244,0.0084,0.008567935364097126,0.0084,0.008400000879452193,0.008598433234473705,0.008498645550945804
0.14584098829439868,0.0084,0.008571486853565766,0.0084,0.008400001370262512,0.008604654780842763,0.008502085869480881
0.15040335536380256,0.0084,0.008575151427599712,0.0084,0.008400002107330062,0.008611071804584616,0.008505635653964052
0.15510844769528412,0.0084,0.00857893274943415,0.0084,0.008400003200145936,0.008617690471122867,0.008509298445327636
0.15996073018614887,0.0084,0.008582834604843033,0.0084,0.008400004800444233,0.008624517141603534,0.008513077902623312
0.16496480740980216,0.0084,0.008586860906473228,0.0084,0.008400007115877161,0.008631558379165594,0.008516977807178748
0.17012542798525898,0.0084,0.008591015698345627,0.0084,0.008400010427180212,0.008638820955413936,0.00852100206691304
0.175447489083346,0.0084,0.008595303160530497,0.0084,0.008400015109429088,0.008646311857101114,0.008525154720817751
0.18093604107387173,0.0084,0.008599727614004524,0.0084,0.008400021658016902,0.00865403829302447,0.008529439943610516
0.18659629231817468,0.0084,0.008604293525697505,0.0084,0.00840003071998831,0.008662007701145434,0.008533862050568684
0.19243361411159807,0.0084,0.008609005513736957,0.0084,0.008400043131352584,0.008670227755937997,0.00853842550255076
0.19845354578058036,0.0084,0.008613868352899243,0.0084,0.008400059960956146,0.0086787063759734,0.008543134911213664
0.2046617999391991,0.0084,0.008618886980276477,0.0084,0.008400082561423983,0.008687451731748482,0.00854799504443442
0.21106426791015562,0.0084,0.008624066501168561,0.0084,0.008400112627576723,0.008696472253765094,0.008553010831945153
0.21766702531534604,0.0084,0.008629412195210568,0.0084,0.008400152262595138,0.008705776640868317,0.008558187371190708
0.2244763378413225,0.0084,0.008634929522745857,0.0084,0.008400204052037778,0.008715373868851323,0.008563529933418707
0.23149866718511622,0.0084,0.008640624131455995,0.0084,0.008400271145622609,0.008725273199334877,0.008569043970012334
0.2387406771860648,0.0084,0.008646501863259118,0.0084,0.008400357346464413,0.008735484188929773,0.008574735119076618
0.24620924014946263,0.0084,0.008652568761488857,0.0084,0.008400467207222217,0.008746016698690453,0.00858060921228946
0.25391144336803484,0.0084,0.008658831078366633,0.0084,0.008400606132362338,0.008756880903868397,0.008586672282029294
0.2618545958474234,0.0084,0.008665295282780738,0.0084,0.008400780485491597,0.00876808730397389,0.008592930568791795
0.2700462352420683,0.0084,0.008671968068386287,0.0084,0.00840099770047097,0.008779646733155087,0.008599390528908731
0.27849413500806447,0.0084,0.008678856362040997,0.0084,0.008401266394792257,0.0087915703709031,0.008606058842582517
0.28720631177978284,0.0084,0.00868596733259213,0.0084,0.008401596483499068,0.008803869753092329,0.008612942422250925
0.2961910329772556,0.0084,0.008693308400031238,0.0084,0.00840199929176747,0.008816556783365037,0.008620048421297018
0.3054568246515434,0.0084,0.008700887245033784,0.0084,0.008402487664139448,0.008829643744869428,0.00862738424312008
0.31501247957553297,0.0084,0.008708711818901736,0.0084,0.008403076068330377,0.008843143312360429,0.00863495755058414
0.3248670655878376,0.0084,0.008716790353928328,0.0084,0.008403780691514987,0.008857068564672495,0.008642776275861604
0.33502993419772314,0.0084,0.008725131374204848,0.0084,0.008404619527037855,0.008871432997573647,0.008650848630690178
0.34551072945922195,0.0084,0.008733743706890671,0.0084,0.00840561244959453,0.008886250537010006,0.008659183117062388
0.35631939712285865,0.0084,0.008742636493968689,0.0084,0.0084067812770867,0.008901535552749976,0.008667788538367829
0.36746619407366904,0.0084,0.008751819204509528,0.0084,0.008408149817565205,0.008917302872437062,0.00867667401100939
0.37896169806447183,0.0084,0.008761301647469077,0.0084,0.0084097438999323,0.008933567796060252,0.008685848976515632
0.3908168177536266,0.0084,0.008771093985045442,0.0084,0.008411591387371567,0.008950346110850604,0.00869532321417285
0.4030428030568053,0.0084,0.00878120674662238,0.0084,0.008413722172801166,0.00896765410661232,0.008705106854201236
0.41565125582259904,0.0084,0.008791650843328275,0.0084,0.008416168155993359,0.008985508591496492,0.008715210391501077
0.4286541408420929,0.0084,0.008802437583240749,0.0084,0.008418963202359643,0.009003926908225008,0.008725644699996168
0.4420637972028534,0.0084,0.00881357868726919,0.0084,0.008422143083755648,0.009022926950771788,0.0087364210476028
0.4558929499981063,0.0084,0.008825086305748795,0.0084,0.00842574540200239,0.00904252718150788,0.008747551111854565
0.4701547224022133,0.0084,0.008836973035781896,0.0084,0.008429809496140937,0.009062746648816223,0.008759046996214354
0.4848626481239082,0.0084,0.008849251939364299,0.0084,0.008434376334727284,0.009083605005181206,0.008770921247106862
0.5000306842491093,0.0084,0.008861936562336461,0.0084,0.008439488394726025,0.009105122525757054,0.00878318687170652
0.5156732244854967,0.0084,0.008875040954201656,0.0084,0.008445189528769674,0.009127320127418181,0.008795857356517563
0.5318051128214201,0.0084,0.008888579688855902,0.0084,0.008451524822711375,0.009150219388293404,0.008808946686785177
0.548441657612102,0.0084,0.008902567886276861,0.0084,0.008458540445510001,0.009173842567784524,0.008822469366778428
0.5655986461065006,0.0084,0.008917021235222089,0.0084,0.00846628349354843,0.009198212627068257,0.00883644044098807
0.5832923594286203,0.0084,0.008931956016989897,0.0084,0.008474801831498702,0.009223353250078885,0.00885087551628484
0.6015395880274835,0.0084,0.008947389130579663,0.0084,0.008484143931815223,0.009249288864966879,0.008865790785086168
0.6203576476104273,0.0084,0.008963338117672644,0.0084,0.008494358714862737,0.00927604466602676,0.008881203049582155
0.6397643955748429,0.0084,0.00897982119150487,0.0084,0.008505495391574502,0.009303646636085013,0.008897129747074793
0.6597782479539538,0.0084,0.008996857264472899,0.0084,0.008517603310393711,0.009332121569336126,0.008913588976487356
0.6804181968927099,0.0084,0.009014465978388205,0.0084,0.008530731810083517,0.009361497094612021,0.008930599526104834
0.7017038286703826,0.0084,0.009032667735953844,0.0084,0.008544930079804624,0.009391801699066811,0.008948180902892016
0.7236553422869654,0.0084,0.009051483733796403,0.0084,0.008560247027660122,0.009423064752255074,0.008966353361812313
0.7462935686310136,0.0084,0.009070935997146956,0.0084,0.00857673115870131,0.00945531653057821,0.00898513793923104
0.769639990247116,0.0084,0.009091047416273623,0.0084,0.008594430463180836,0.00948858824206877,0.009004556485266085
0.7937167617217552,0.0084,0.009111841784777704,0.0084,0.008613392315635824,0.009522912051478065,0.009024631698993766
0.818546730706903,0.0084,0.009133343839877033,0.0084,0.008633663385187678,0.009558321105627128,0.00904538716510803
0.8441534596012992,0.0084,0.009155579304813612,0.0084,0.008655289557260788,0.009594849558975462,0.00906684739237848
0.8705612479099872,0.0084,0.009178574933544683,0.0084,0.00867831586675204,0.009632532599355684,0.009089037854018467
0.8977951553033329,0.0084,0.009202358557857535,0.0084,0.008702786442529082,0.009671406473815772,0.009111985030086473
0.925881025397396,0.0084,0.009226959137177047,0.0084,0.008728744462998952,0.009711508514503048,0.009135716452057937
0.9548455102782298,0.0084,0.009252406811203694,0.0084,0.00875623212237099,0.009752877164516425,0.009160260749721516
0.9847160957933779,0.0084,0.009278732955703396,0.0084,0.008785290607138787,0.0097955520036449,0.009185647700580743
1.0155211276345686,0.0084,0.009305970241735089,0.008464937729593475,0.008815960082225382,0.009839573773901203,0.009211908281930909
1.047289838236359,0.0084,0.009334152698685849,0.008596323108513168,0.00884827968617296,0.009884984404749813,0.009239074725912805
1.0800523745162531,0.0084,0.009363315781555673,0.008729747736668387,0.008882287534712163,0.009931827037918077,0.009267180577736286
1.1138398264826197,0.0084,0.009393496443034444,0.008865243265506799,0.008918020732015438,0.00998014605166818,0.009296260757455236
1.1486842567375537,0.0084,0.009424733211046631,0.009002841837742224,0.00895551538892216,0.01002998708439575,0.00932635162567021
1.1846187309026837,0.0084,0.009457066272620896,0.009142576094979649,0.008994806647419093,0.01008139705740863,0.009357491053648193
1.221677348996793,0.0084,0.009490537565192138,0.009284479185458586,0.00903592871066651,0.010134424196725883,0.009389718498467427
1.259895277795028,0.0084,0.009525190876798328,0.009428584771916578,0.009078914877876192,0.010189118053723517,0.009423075083960394
1.2993087842004167,0.0084,0.009561071957146594,0.00957492703957484,0.00912379758337139,0.010245529524438749,0.009457603688456924
1.3399552696593393,0.0084,0.009598228643533843,0.009723540704247757,0.009170608439188706,0.010303710867329573,0.009493349040652223
1.3818733056536328,0.0084,0.009636710999224663,0.009874461020578304,0.009219378280616839,0.010363715719270852,0.009530357825391146
1.4251026703029983,0.0084,0.009676571484195252,0.010027723790401268,0.009270137214105498,0.01042559910955187,0.009568678801850205
1.4696843861124465,0.0084,0.009717865150358114,0.01018336537123628,0.009322914667018858,0.010489417471624095,0.009608362939143973
1.5156607589006033,0.0084,0.00976064988777912,0.010341422684912678,0.0093777394387502,0.010555228652330943,0.009649463567182793
1.5630754179458162,0.0084,0.009804986743613638,0.010501933226328225,0.009434639752757422,0.010623091918334755,0.009692036567191354
1.6119733573881572,0.0084,0.009850940367437774,0.010664935072343777,0.009493643309121938,0.010693067959439443,0.009736140595390522
1.6624009789266119,0.0084,0.009898579686024245,0.010830466890816006,0.009554777337275343,0.010765218888490897,0.009781837375704872
1.7144061358519709,0.0084,0.009947979140396718,0.010998567949770327,0.009618068648579139,0.010839608237521501,0.00982919209852981
1.7680381784572081,0.0084,0.009999221930921912,0.011169278126716184,0.009683543688481582,0.010916300949790155,0.0098782740222037
1.8233480008684417,0.0084,0.010052409392153988,0.011342637918106935,0.009751228588012839,0.010995363367355484,0.009929157483119982
1.8803880893409155,0.0084,0.010107627129939229,0.011518688448946565,0.0098211492144143,0.011076863213807828,0.00998192421939778
1.93921257206583,0.0084,0.010164950233101861,0.011697471482545489,0.009893331220730259,0.011160869571775468,0.010036672690408128
1.9998772705352859,0.0084,0.010224455843012245,0.011879029430427797,0.009967800094220021,0.011247452854813038,0.010093499869791522
2.0624397525140914,0.0084,0.010286223124102826,0.01206340536239226,0.010044581203475973,0.011336684773275577,0.01015248150673875
2.12695938666869,0.0084,0.010350333223412986,0.012250643016729477,0.010123699844157863,0.01142863829378083,0.01021369434363495
2.1934973989050586,0.0084,0.010416869219195865,0.01244078681059767,0.0102051812832762,0.011523387591865926,0.010277216887934069
2.2621169304690243,0.0084,0.01048591605790461,0.012633881850559405,0.010289050801977664,0.011621007997453177,0.01034312934502568
2.3328830978641566,0.0084,0.010557560478908525,0.012829973943281994,0.010375333736803327,0.01172157593275398,0.010411513538923965
2.405863054644066,0.0084,0.010631890926334398,0.013029109606403856,0.010464055519406266,0.011825168842260847,0.010482452820191392
2.481126055137769,0.0084,0.010708997447487155,0.013231336079569627,0.010555241714728854,0.011931865114505875,0.010556031960568299
2.55874352016859,0.0084,0.010788971577377574,0.013436701335636498,0.010648918057651984,0.0120417439953007,0.010632337033853112
2.6387891048289362,0.0084,0.010871906208973282,0.013645254092054488,0.010745110488138561,0.012154885492218645,0.010711455282666245
2.72133876837531,0.0084,0.01095789544889523,0.013857043822423377,0.01084384518490244,0.012271370270135671,0.010793474970835984
2.80647084630984,0.0084,0.011047034458404078,0.01407212076822901,0.010945148597640904,0.012391279537713315,0.010878485221266106
2.8942661247167525,0.0084,0.011139419279661908,0.01429053595076175,0.011049047477874952,0.012514694924784813,0.010966575839284329
2.984807916924328,0.0084,0.01123514664741245,0.014512341183219904,0.011155568908446267,0.012641698350696107,0.01105783712162715
3.0781821425650806,0.0084,0.01133431378640019,0.014737589083001061,0.011264740331723446,0.012772371883756394,0.011152359651391207
3.174477409109196,0.0084,0.011437018195042158,0.014966333084184144,0.011376589576573037,0.012906797592069034,0.011250234079472246
3.273785095948579,0.0084,0.01154335741607754,0.01519862745020522,0.011491144884152647,0.013045057386142882,0.011351550893220576
3.376199441111342,0.0084,0.011653428795146534,0.01543452728673011,0.011608434932584972,0.013187232853826563,0.011456400173264531
3.481817630688968,0.0084,0.011767329228490745,0.01567408855472667,0.011728488860572019,0.013333405088262813,0.011564871339689331
3.5907398910610566,0.0084,0.011885154901219446,0.015917368083740103,0.011851336290009068,0.013483654509726823,0.011677052889005845
3.703069584005142,0.0084,0.012007001017847444,0.016164423585374232,0.011977007347657586,0.013638060682389054,0.01179303212359877
3.818913304781856,0.0084,0.012132961527077029,0.01641531366698205,0.012105532685935649,0.013796702127228734,0.011912894875604308
3.9383809832884906,0.0084,0.012263128843064896,0.016670097845568752,0.012236943502883285,0.013959656132515567,0.01203672522742765
4.061585988376981,0.0084,0.01239759356568007,0.01692883656191056,0.012371271561359079,0.014126998563472286,0.012164605231368116
4.188645235435272,0.0084,0.012536444202515299,0.01719159119489272,0.01250854920752278,0.014298803672925232,0.012296614631067486
4.319679297334174,0.0084,0.01267976689565692,0.01745842407606996,0.012648809388657003,0.014475143914940465,0.012432830587730077
4.454812518844991,0.0084,0.01282764515643935,0.017729398504453063,0.012792085670379462,0.014656089763623911,0.01257332741427465
4.594173134636479,0.0084,0.012980159611603617,0.018004578761524802,0.012938412253295048,0.01484170953943067,0.012718176320762007
4.737893390963147,0.0084,0.013137387764437581,0.018284030126489062,0.013087823989135574,0.015032069245474892,0.012867445174589801
4.8861096711603285,0.0084,0.013299403774590358,0.018567818891756585,0.013240356396432522,0.015227232416450902,0.013021198279052059
5.038962625065152,0.0084,0.013466278260318126,0.018856012378671082,0.013396045675766554,0.015427259982862837,0.013179496173915528
5.196597302486199,0.0084,0.013638078126928983,0.019148678953479433,0.013554928724635354,0.015632210153306028,0.01334239546166328
5.3591632908485165,0.0084,0.01381486642510648,0.019445888043549756,0.013717043151979462,0.015842138317543226,0.013509948662988946
5.526814857144606,0.0084,0.013996702242737401,0.019747710153841216,0.013882427292403878,0.016057096973065354,0.013682204104988301
5.699711094326077,0.0084,0.014183640633545292,0.020054216883629437,0.014051120220131195,0.016277135677714685,0.013859205845281998
5.878016072274914,0.0084,0.014375732585643028,0.020365480943491557,0.014223161762720286,0.016502301030772736,0.014040993635016884
6.061898993497573,0.0084,0.014573025032687694,0.020681576172554856,0.014398592514582823,0.016732636684672876,0.014227602923280918
6.251534353689715,0.0084,0.014775560909876716,0.021002577556013126,0.01457745385032798,0.016968183389185994,0.014419064905115239
6.447102107323873,0.0084,0.014983379256478184,0.02132856124291492,0.014759787937964246,0.017208979069546815,0.014615406614610292
6.648787838417268,0.0084,0.015196515365966109,0.021659604564227903,0.014945637751985541,0.017455058939540417,0.01481665106410751
6.856782936641742,0.0084,0.015415000984135915,0.02199578605118356,0.015135047086367443,0.017706455650057455,0.015022817429766334
7.071284778942999,0.0084,0.015638864554819408,0.022337185453906633,0.015328060567497612,0.017963199473060167,0.015233921283042628
7.292496916841447,0.0084,0.015868131512014227,0.022683883760333735,0.015524723667063594,0.01822531852028803,0.015449974866836596
7.5206292695924075,0.0084,0.01610282461640507,0.023035963215425576,0.01572508271491929,0.01849283899538536,0.01567098741425539
7.755898323389002,0.0084,0.01634296433340481,0.02339350734067741,0.015929184911950747,0.01876578547746747,0.015896965507111258
7.998527336796712,0.0084,0.01658856924900157,0.023756600953932276,0.016137078342960222,0.019044181233474036,0.01612791347046213
8.248746552614584,0.0084,0.0168396565188881,0.02412533018950176,0.016348811989586903,0.01932804855600792,0.016363833798719935
8.506793416364156,0.0084,0.01709624234559584,0.024499782518599116,0.016564435743281036,0.01961740912274358,0.016604727608127232
8.772912801613362,0.0084,0.017358342477683416,0.024880046770089453,0.0167840004183479,0.019912284372933565,0.016850595109757217
9.047357242349298,0.0084,0.01762597272446206,0.025266213151562036,0.017007557765076543,0.020212695896063473,0.01710143609665134
9.330387172620364,0.0084,0.017899149479301407,0.02565837327072963,0.017235160482967932,0.020518665827325828,0.017357250438291987
9.622271173675138,0.0084,0.018177890244268063,0.026056620157160013,0.01746686223407579,0.02083021724431764,0.01761803857533648
9.923286228832549,0.0084,0.018462214148723493,0.02646104828434475,0.01770271765647316,0.021147374559230558,0.01788380200742581
10.233717986325194,0.0084,0.01875214245455834,0.026871753592110536,0.017942782377856757,0.02147016390080656,0.018154543766941478
10.553861030365232,0.0084,0.01904769904097245,0.02728883350937835,0.01818711302930069,0.021798613480482093,0.018430268871817864
10.884019160690055,0.0084,0.019348910862126943,0.027712386977275887,0.01843576725917031,0.02213275393744115,0.018710984750929967
11.224505680853058,0.0084,0.019655808371585006,0.028142514472608727,0.01868880374720678,0.02247261865773826,0.0189967016361565
11.575643695533039,0.0084,0.019968425908213842,0.028579318031695774,0.01894628221879206,0.022818244063225676,0.019287432915955825
11.937766417144362,0.0084,0.020286802039116748,0.029022901274574638,0.019208263459403813,0.023169669866710756,0.01958319544616625
12.311217482038915,0.0084,0.020610979856179927,0.029473369429582792,0.019474809329269135,0.023526939290558,0.019884009814728192
12.696351276599746,0.0084,0.020941007223918184,0.029930829358320123,0.019745982778225736,0.023890099246812145,0.020189900558093596
13.093533273536114,0.0084,0.021276936977457105,0.03039538958099909,0.020021847860798837,0.02425920047782555,0.020500896328204374
13.50314037869874,0.0084,0.021618827070653476,0.0308671603021882,0.020302469751501576,0.024634297657294392,0.020817030010049545
13.925561288744637,0.0084,0.02196674067549797,0.031346253436955136,0.020587914760366574,0.025015449452513806,0.021138338790913837
14.36119685999079,0.0084,0.022320746235021477,0.03183278263741563,0.020878250348715977,0.025402718549520673,0.021464864183472748
14.810460488806761,0.0084,0.022680917472907937,0.032326863319694435,0.02117354514517707,0.025796171643576046,0.021796652005835006
15.273778503907145,0.0084,0.023047333363866808,0.03282861269130464,0.02147386896195028,0.02619587939812191,0.0221337523224553
15.751590570916234,0.0084,0.023420078069516893,0.03333814977895218,0.021779292811336223,0.02660191637590787,0.022476219350511265
16.244350109588684,0.0084,0.023799240845054484,0.03385559545677166,0.022089888922528295,0.027014360946407297,0.022824111336842253
16.752524724082164,0.0084,0.02418491592231912,0.0343810724750005,0.02240573075867701,0.027433295173919146,0.023177490410872505
17.276596646690376,0.0084,0.024577202375017895,0.03491470548909832,0.022726893034232563,0.027858804690879507,0.023536422419083065
17.817063195457315,0.0084,0.02497620397183711,0.03545662108931798,0.023053451732571176,0.028290978560887,0.02390097674656221
18.374437246107274,0.0084,0.025382029022963656,0.03600694783073579,0.023385484123911615,0.028729909135790595,0.024271226130963386
18.94924771873822,0.0084,0.025794790225180338,0.03656581626374788,0.02372306878352749,0.02917569191090959,0.024647246473850415
19.542040079740538,0.0084,0.02621460451021389,0.03713335896503967,0.024066285610261196,0.02962842538207456,0.025029116653938
20.153376859417335,0.0084,0.026641592900427773,0.03770971056903629,0.02441521584534511,0.03008821090771651,0.02541691834616644
20.783838185797574,0.0084,0.027075880375298747,0.03829500779984092,0.0247699420915358,0.030555152578714766,0.025810735849914015
21.434022335148576,0.0084,0.027517595751424852,0.038889389503669027,0.025130548332566827,0.031029357098166586,0.026210655928979656
22.104546299710226,0.0084,0.0279668715781156,0.039492996681785915,0.0254971199529256,0.03151093367268877,0.02661676766529113
22.796046373189803,0.0084,0.028423844049942,0.040105972523955494,0.02586974375796004,0.031999993916324944,0.027029162327637586
23.509178754572883,0.0084,0.028888652936994746,0.040728462442408284,0.026248507994320484,0.03249665176763209,0.02744793325611492
24.244620170823296,0.0084,0.029361441533039975,0.04136061410633662,0.02663350237074236,0.033001023420072204,0.02787317576242442
25.003068519063252,0.0084,0.029842356621280076,0.04200257747692518,0.027024818079175186,0.03351322726545006,0.028304987045695923
25.78524352884275,0.0084,0.030331548457036915,0.04265450484292538,0.02742254781626358,0.03403338384982452,0.028743466123123743
26.591887445126947,0.0084,0.030829170766376538,0.04331655085678172,0.02782678580518569,0.0345616158410798,0.029188713774409958
27.423765732649503,0.0084,0.03133538075948572,0.04398887257131909,0.028237627817854737,0.03509804800717463,0.029640832498803192
28.28166780230033,0.0084,0.031850339157488444,0.044671629476999285,0.02865517119748939,0.03564280720398547,0.03009992648339756
29.166407760237043,0.0084,0.03237421023134082,0.045364983539755925,0.029079514881558473,0.03619602237161842,0.030566101581305113
30.078825180431018,0.0084,0.03290716185145885,0.046069099239416565,0.029510759425105983,0.036757824538073094,0.0310394652983256
31.019785901380995,0.0084,0.033449365546797616,0.04678414360872113,0.029949007024461932,0.03732834682919126,0.031520126786797026
31.990182847750663,0.0084,0.034000996572203485,0.04751028627294606,0.030394361541345085,0.037907724483902124,0.03200819684540681
32.990936877709416,0.0084,0.03456223398298715,0.04824769949014333,0.03084692852736337,0.038496094873875,0.03250378792386348
34.0229976567807,0.0084,0.03513326071580537,0.04899655819200413,0.03130681524891794,0.03909359752680062,0.03300701413146184
35.08734455902713,0.0084,0.035714263675082715,0.04975704002535675,0.03177413071251691,0.03970037415263498,0.033517991248712985
36.18498759642748,0.0084,0.03630543382434421,0.050529325394308634,0.032248985690504994,0.040316568672250135,0.03403683674134266
37.316968377327534,0.0084,0.03690696628195917,0.05131359750304232,0.03273149274721493,0.04094232724803896,0.03456366977608711
38.4843610948743,0.0084,0.037519060420912805,0.05211004239927589,0.03322176626554746,0.041577798316113475,0.03509861123782671
39.688273546371626,0.0084,0.03814191997232417,0.0529188490183978,0.033719922473985586,0.042223132619816126,0.035641783747694715
40.92984818452439,0.0084,0.03877575313251292,0.05374020922828679,0.03422607947405011,0.04287848324433161,0.036193311681879815
42.21026320156899,0.0084,0.03942077267348868,0.05457431787482742,0.03474035726820262,0.043544005652241896,0.036753321190908114
43.5307336473189,0.0084,0.040077196056791504,0.055421372828132115,0.03526287778820269,0.04421985771991158,0.037321940219243496
44.89251258218604,0.0084,0.04074524555065681,0.05628157502948053,0.03579376492392597,0.04490619977462533,0.03789929852508525
46.29689226627264,0.0084,0.04142514835051008,0.05715512853898763,0.036333144552650104,0.0456031946324249,0.03848552770027366
47.74520538566127,0.0084,0.04211713670282283,0.0580422405840114,0.036881144568815104,0.04631100763661296,0.039080761190236776
49.23882631706737,0.0084,0.042821448032377446,0.05894312160831214,0.03743789491426558,0.04702980669690459,0.03968513431392628
50.77917243205398,0.0084,0.04353832507300363,0.05985798532197462,0.03800352760898163,0.04775976232921745,0.040298784283702864
52.3677054420465,0.0084,0.04426801600185595,0.0607870487521051,0.03857817678230592,0.04850104769609805,0.04092185022513701
54.005932785423724,0.0084,0.04501077457730962,0.061730532294315237,0.03916197870467405,0.04925383864778667,0.04155447319669735
55.69540905800137,0.0084,0.04576686028055521,0.06268865976500515,0.03975507181985578,0.05001831376392563,0.042196796209298594
57.437737488265874,0.0084,0.04653653846097557,0.06366165845445781,0.04035759677771496,0.05079465439591887,0.04284896424568505
59.234571458758055,0.0084,0.04732008048538972,0.06464975918075773,0.04096969646749528,0.05158304470995062,0.04351112427962359
61.08761607505039,0.0084,0.04811776389124966,0.06565319634454636,0.04159151605164029,0.05238367173067294,0.044183425294880764
62.99862978380692,0.0084,0.04892987254387594,0.06667220798462742,0.04222320300015535,0.05319672538557186,0.044866018303957596
64.96942604146123,0.0084,0.0497566967978178,0.06770703583443528,0.0428649071255195,0.05402239855002232,0.04555905636655468
67.00187503509588,0.0084,0.050598533662423194,0.06875792537937983,0.043516780618155754,0.05486088709304268,0.04626269460773902
69.09790545715643,0.0084,0.05145568697170182,0.06982512591508128,0.04417897808246793,0.05571238992375941,0.046977090235782164
71.2595063356842,0.0084,0.052328467558564656,0.07090889060650912,0.044851656573452574,0.056577109038592956,0.047702402559638764
73.48872892180397,0.0084,0.05321719343351985,0.07200947654803837,0.0455349756338945,0.05745524956917583,0.048438793006032335
75.78768863625939,0.0084,0.05412218996790386,0.07312714482443891,0.046229097332155085,0.058347019831014965,0.04918642513611351
78.158567076841,0.0084,0.055043790081721285,0.07426216057281057,0.046934186300561564,0.059252631372908836,0.04994546466165509
80.60361408861353,0.0084,0.055982334436167416,0.07541479304547995,0.04765040977440695,0.06017229902713176,0.05071607946074543
83.1251498989064,0.0084,0.05693817163089882,0.07658531567387339,0.04837793763156944,0.061106240960397275,0.05149843959294084
85.72556731909332,0.0084,0.05791165840611604,0.07777400613338126,0.049116942432760775,0.06205467872561225,0.05229271731383558
88.4073340152507,0.0084,0.058903159849514324,0.07898114640922914,0.04986759946241294,0.06301783731443458,0.053099087089005556
91.17299484984927,0.0084,0.05991304960815409,0.0802070228633713,0.050630086770212954,0.06399594521064639,0.05391772560728103
94.02517429670138,0.0084,0.060941710105292556,0.0814519263024224,0.051404585213295474,0.06498923444435566,0.05474881179330005
96.96657893145526,0.0084,0.06198953276221361,0.08271615204664373,0.0521912784991031,0.06599794064703936,0.055592526819293955
100.00000000000004,0.0084,0.06305691822507872,0.08400000000000002,0.052990353228924626,0.06702230310744071,0.05644905411605246


==> HWHM_inset.csv <==
"n0Star","Tr","Zugenmaier","Hanes","Lucas","HG","Giordmaine"
0.2046617999391991,0.0084,0.008618886980276477,0.0084,0.008400082561423983,0.008687451731748482,0.00854799504443442
0.21106426791015562,0.0084,0.008624066501168561,0.0084,0.008400112627576723,0.008696472253765094,0.008553010831945153
0.21766702531534604,0.0084,0.008629412195210568,0.0084,0.008400152262595138,0.008705776640868317,0.008558187371190708
0.2244763378413225,0.0084,0.008634929522745857,0.0084,0.008400204052037778,0.008715373868851323,0.008563529933418707
0.23149866718511622,0.0084,0.008640624131455995,0.0084,0.008400271145622609,0.008725273199334877,0.008569043970012334
0.2387406771860648,0.0084,0.008646501863259118,0.0084,0.008400357346464413,0.008735484188929773,0.008574735119076618
0.24620924014946263,0.0084,0.008652568761488857,0.0084,0.008400467207222217,0.008746016698690453,0.00858060921228946
0.25391144336803484,0.0084,0.008658831078366633,0.0084,0.008400606132362338,0.008756880903868397,0.008586672282029294
0.2618545958474234,0.0084,0.008665295282780738,0.0084,0.008400780485491597,0.00876808730397389,0.008592930568791795
0.2700462352420683,0.0084,0.008671968068386287,0.0084,0.00840099770047097,0.008779646733155087,0.008599390528908731
0.27849413500806447,0.0084,0.008678856362040997,0.0084,0.008401266394792257,0.0087915703709031,0.008606058842582517
0.28720631177978284,0.0084,0.00868596733259213,0.0084,0.008401596483499068,0.008803869753092329,0.008612942422250925
0.2961910329772556,0.0084,0.008693308400031238,0.0084,0.00840199929176747,0.008816556783365037,0.008620048421297018
0.3054568246515434,0.0084,0.008700887245033784,0.0084,0.008402487664139448,0.008829643744869428,0.00862738424312008
0.31501247957553297,0.0084,0.008708711818901736,0.0084,0.008403076068330377,0.008843143312360429,0.00863495755058414
0.3248670655878376,0.0084,0.008716790353928328,0.0084,0.008403780691514987,0.008857068564672495,0.008642776275861604
0.33502993419772314,0.0084,0.008725131374204848,0.0084,0.008404619527037855,0.008871432997573647,0.008650848630690178
0.34551072945922195,0.0084,0.008733743706890671,0.0084,0.00840561244959453,0.008886250537010006,0.008659183117062388
0.35631939712285865,0.0084,0.008742636493968689,0.0084,0.0084067812770867,0.008901535552749976,0.008667788538367829
0.36746619407366904,0.0084,0.008751819204509528,0.0084,0.008408149817565205,0.008917302872437062,0.00867667401100939
0.37896169806447183,0.0084,0.008761301647469077,0.0084,0.0084097438999323,0.008933567796060252,0.008685848976515632
0.3908168177536266,0.0084,0.008771093985045442,0.0084,0.008411591387371567,0.008950346110850604,0.00869532321417285
0.4030428030568053,0.0084,0.00878120674662238,0.0084,0.008413722172801166,0.00896765410661232,0.008705106854201236
0.41565125582259904,0.0084,0.008791650843328275,0.0084,0.008416168155993359,0.008985508591496492,0.008715210391501077
0.4286541408420929,0.0084,0.008802437583240749,0.0084,0.008418963202359643,0.009003926908225008,0.008725644699996168
0.4420637972028534,0.0084,0.00881357868726919,0.0084,0.008422143083755648,0.009022926950771788,0.0087364210476028
0.4558929499981063,0.0084,0.008825086305748795,0.0084,0.00842574540200239,0.00904252718150788,0.008747551111854565
0.4701547224022133,0.0084,0.008836973035781896,0.0084,0.008429809496140937,0.009062746648816223,0.008759046996214354
0.4848626481239082,0.0084,0.008849251939364299,0.0084,0.008434376334727284,0.009083605005181206,0.008770921247106862
0.5000306842491093,0.0084,0.008861936562336461,0.0084,0.008439488394726025,0.009105122525757054,0.00878318687170652
0.5156732244854967,0.0084,0.008875040954201656,0.0084,0.008445189528769674,0.009127320127418181,0.008795857356517563
0.5318051128214201,0.0084,0.008888579688855902,0.0084,0.008451524822711375,0.009150219388293404,0.008808946686785177
0.548441657612102,0.0084,0.008902567886276861,0.0084,0.008458540445510001,0.009173842567784524,0.008822469366778428
0.5655986461065006,0.0084,0.008917021235222089,0.0084,0.00846628349354843,0.009198212627068257,0.00883644044098807
0.5832923594286203,0.0084,0.008931956016989897,0.0084,0.008474801831498702,0.009223353250078885,0.00885087551628484
0.6015395880274835,0.0084,0.008947389130579663,0.0084,0.008484143931815223,0.009249288864966879,0.008865790785086168
0.6203576476104273,0.0084,0.008963338117672644,0.0084,0.008494358714862737,0.00927604466602676,0.008881203049582155
0.6397643955748429,0.0084,0.00897982119150487,0.0084,0.008505495391574502,0.009303646636085013,0.008897129747074793
0.6597782479539538,0.0084,0.008996857264472899,0.0084,0.008517603310393711,0.009332121569336126,0.008913588976487356
0.6804181968927099,0.0084,0.009014465978388205,0.0084,0.008530731810083517,0.009361497094612021,0.008930599526104834
0.7017038286703826,0.0084,0.009032667735953844,0.0084,0.008544930079804624,0.009391801699066811,0.008948180902892016
0.7236553422869654,0.0084,0.009051483733796403,0.0084,0.008560247027660122,0.009423064752255074,0.008966353361812313
0.7462935686310136,0.0084,0.009070935997146956,0.0084,0.00857673115870131,0.00945531653057821,0.00898513793923104
0.769639990247116,0.0084,0.009091047416273623,0.0084,0.008594430463180836,0.00948858824206877,0.009004556485266085
0.7937167617217552,0.0084,0.009111841784777704,0.0084,0.008613392315635824,0.009522912051478065,0.009024631698993766
0.818546730706903,0.0084,0.009133343839877033,0.0084,0.008633663385187678,0.009558321105627128,0.00904538716510803
0.8441534596012992,0.0084,0.009155579304813612,0.0084,0.008655289557260788,0.009594849558975462,0.00906684739237848
0.8705612479099872,0.0084,0.009178574933544683,0.0084,0.00867831586675204,0.009632532599355684,0.009089037854018467
0.8977951553033329,0.0084,0.009202358557857535,0.0084,0.008702786442529082,0.009671406473815772,0.009111985030086473
0.925881025397396,0.0084,0.009226959137177047,0.0084,0.008728744462998952,0.009711508514503048,0.009135716452057937
0.9548455102782298,0.0084,0.009252406811203694,0.0084,0.00875623212237099,0.009752877164516425,0.009160260749721516
0.9847160957933779,0.0084,0.009278732955703396,0.0084,0.008785290607138787,0.0097955520036449,0.009185647700580743
1.0155211276345686,0.0084,0.009305970241735089,0.008464937729593475,0.008815960082225382,0.009839573773901203,0.009211908281930909
1.047289838236359,0.0084,0.009334152698685849,0.008596323108513168,0.00884827968617296,0.009884984404749813,0.009239074725912805
1.0800523745162531,0.0084,0.009363315781555673,0.008729747736668387,0.008882287534712163,0.009931827037918077,0.009267180577736286
1.1138398264826197,0.0084,0.009393496443034444,0.008865243265506799,0.008918020732015438,0.00998014605166818,0.009296260757455236
1.1486842567375537,0.0084,0.009424733211046631,0.009002841837742224,0.00895551538892216,0.01002998708439575,0.00932635162567021
1.1846187309026837,0.0084,0.009457066272620896,0.009142576094979649,0.008994806647419093,0.01008139705740863,0.009357491053648193
1.221677348996793,0.0084,0.009490537565192138,0.009284479185458586,0.00903592871066651,0.010134424196725883,0.009389718498467427
1.259895277795028,0.0084,0.009525190876798328,0.009428584771916578,0.009078914877876192,0.010189118053723517,0.009423075083960394
1.2993087842004167,0.0084,0.009561071957146594,0.00957492703957484,0.00912379758337139,0.010245529524438749,0.009457603688456924
1.3399552696593393,0.0084,0.009598228643533843,0.009723540704247757,0.009170608439188706,0.010303710867329573,0.009493349040652223
1.3818733056536328,0.0084,0.009636710999224663,0.009874461020578304,0.009219378280616839,0.010363715719270852,0.009530357825391146
1.4251026703029983,0.0084,0.009676571484195252,0.010027723790401268,0.009270137214105498,0.01042559910955187,0.009568678801850205
1.4696843861124465,0.0084,0.009717865150358114,0.01018336537123628,0.009322914667018858,0.010489417471624095,0.009608362939143973
1.5156607589006033,0.0084,0.00976064988777912,0.010341422684912678,0.0093777394387502,0.010555228652330943,0.009649463567182793
1.5630754179458162,0.0084,0.009804986743613638,0.010501933226328225,0.009434639752757422,0.010623091918334755,0.009692036567191354
1.6119733573881572,0.0084,0.009850940367437774,0.010664935072343777,0.009493643309121938,0.010693067959439443,0.009736140595390522
1.6624009789266119,0.0084,0.009898579686024245,0.010830466890816006,0.009554777337275343,0.010765218888490897,0.009781837375704872
1.7144061358519709,0.0084,0.009947979140396718,0.010998567949770327,0.009618068648579139,0.010839608237521501,0.00982919209852981
1.7680381784572081,0.0084,0.009999221930921912,0.011169278126716184,0.009683543688481582,0.010916300949790155,0.0098782740222037
1.8233480008684417,0.0084,0.010052409392153988,0.011342637918106935,0.009751228588012839,0.010995363367355484,0.009929157483119982
1.8803880893409155,0.0084,0.010107627129939229,0.011518688448946565,0.0098211492144143,0.011076863213807828,0.00998192421939778
1.93921257206583,0.0084,0.010164950233101861,0.011697471482545489,0.009893331220730259,0.011160869571775468,0.010036672690408128
1.9998772705352859,0.0084,0.010224455843012245,0.011879029430427797,0.009967800094220021,0.011247452854813038,0.010093499869791522
2.0624397525140914,0.0084,0.010286223124102826,0.01206340536239226,0.010044581203475973,0.011336684773275577,0.01015248150673875
2.12695938666869,0.0084,0.010350333223412986,0.012250643016729477,0.010123699844157863,0.01142863829378083,0.01021369434363495
2.1934973989050586,0.0084,0.010416869219195865,0.01244078681059767,0.0102051812832762,0.011523387591865926,0.010277216887934069
2.2621169304690243,0.0084,0.01048591605790461,0.012633881850559405,0.010289050801977664,0.011621007997453177,0.01034312934502568
2.3328830978641566,0.0084,0.010557560478908525,0.012829973943281994,0.010375333736803327,0.01172157593275398,0.010411513538923965
2.405863054644066,0.0084,0.010631890926334398,0.013029109606403856,0.010464055519406266,0.011825168842260847,0.010482452820191392
2.481126055137769,0.0084,0.010708997447487155,0.013231336079569627,0.010555241714728854,0.011931865114505875,0.010556031960568299
2.55874352016859,0.0084,0.010788971577377574,0.013436701335636498,0.010648918057651984,0.0120417439953007,0.010632337033853112
2.6387891048289362,0.0084,0.010871906208973282,0.013645254092054488,0.010745110488138561,0.012154885492218645,0.010711455282666245
2.72133876837531,0.0084,0.01095789544889523,0.013857043822423377,0.01084384518490244,0.012271370270135671,0.010793474970835984
2.80647084630984,0.0084,0.011047034458404078,0.01407212076822901,0.010945148597640904,0.012391279537713315,0.010878485221266106
2.8942661247167525,0.0084,0.011139419279661908,0.01429053595076175,0.011049047477874952,0.012514694924784813,0.010966575839284329
2.984807916924328,0.0084,0.01123514664741245,0.014512341183219904,0.011155568908446267,0.012641698350696107,0.01105783712162715
3.0781821425650806,0.0084,0.01133431378640019,0.014737589083001061,0.011264740331723446,0.012772371883756394,0.011152359651391207
3.174477409109196,0.0084,0.011437018195042158,0.014966333084184144,0.011376589576573037,0.012906797592069034,0.011250234079472246
3.273785095948579,0.0084,0.01154335741607754,0.01519862745020522,0.011491144884152647,0.013045057386142882,0.011351550893220576
3.376199441111342,0.0084,0.011653428795146534,0.01543452728673011,0.011608434932584972,0.013187232853826563,0.011456400173264531
3.481817630688968,0.0084,0.011767329228490745,0.01567408855472667,0.011728488860572019,0.013333405088262813,0.011564871339689331
3.5907398910610566,0.0084,0.011885154901219446,0.015917368083740103,0.011851336290009068,0.013483654509726823,0.011677052889005845
3.703069584005142,0.0084,0.012007001017847444,0.016164423585374232,0.011977007347657586,0.013638060682389054,0.01179303212359877
3.818913304781856,0.0084,0.012132961527077029,0.01641531366698205,0.012105532685935649,0.013796702127228734,0.011912894875604308
3.9383809832884906,0.0084,0.012263128843064896,0.016670097845568752,0.012236943502883285,0.013959656132515567,0.01203672522742765
4.061585988376981,0.0084,0.01239759356568007,0.01692883656191056,0.012371271561359079,0.014126998563472286,0.012164605231368116
4.188645235435272,0.0084,0.012536444202515299,0.01719159119489272,0.01250854920752278,0.014298803672925232,0.012296614631067486
4.319679297334174,0.0084,0.01267976689565692,0.01745842407606996,0.012648809388657003,0.014475143914940465,0.012432830587730077
4.454812518844991,0.0084,0.01282764515643935,0.017729398504453063,0.012792085670379462,0.014656089763623911,0.01257332741427465
4.594173134636479,0.0084,0.012980159611603617,0.018004578761524802,0.012938412253295048,0.01484170953943067,0.012718176320762007
4.737893390963147,0.0084,0.013137387764437581,0.018284030126489062,0.013087823989135574,0.015032069245474892,0.012867445174589801
4.8861096711603285,0.0084,0.013299403774590358,0.018567818891756585,0.013240356396432522,0.015227232416450902,0.013021198279052059


==> RelDevHGZug.csv <==
"n0Star","RelDev"
0.10392556829367136,0.00005862264270244236
0.10717668854455038,0.0002624217161037064
0.11052951411260224,0.00047243787474073636
0.11398722666160528,0.0006888528126503956
0.11755310738783702,0.0009118529143615472
0.1212305401337653,0.001141629327165029
0.1250230145991456,0.0013783780302751602
0.12893412965257156,0.001622299900441398
0.13296759674662126,0.001873600773504817
0.1371272434398401,0.0021324915013676863
0.14141701702890244,0.0023991880037964293
0.14584098829439868,0.0026739113144462322
0.15040335536380256,0.0029568876204315734
0.15510844769528412,0.003248348294734936
0.15996073018614887,0.0035485299206910797
0.16496480740980216,0.003857674307717034
0.17012542798525898,0.004176028497423831
0.175447489083346,0.004503844759172889
0.18093604107387173,0.004841380574071009
0.18659629231817468,0.005188898606351865
0.19243361411159807,0.005546666661016062
0.19845354578058036,0.005914957626511511
0.2046617999391991,0.006294049401201977
0.21106426791015562,0.006684224802259648
0.21766702531534604,0.00708577145555475
0.2244763378413225,0.007498981665027044
0.23149866718511622,0.007924152259957497
0.2387406771860648,0.008361584418438562
0.24620924014946263,0.008811583465290524
0.25391144336803484,0.009274458642553055
0.2618545958474234,0.009750522850611534
0.2700462352420683,0.010240092357905805
0.27849413500806447,0.010743486477089881
0.28720631177978284,0.011261027205425106
0.2961910329772556,0.011793038827066737
0.3054568246515434,0.012339847474860633
0.31501247957553297,0.012901780649136378
0.3248670655878376,0.01347916669092407
0.33502993419772314,0.014072334206939055
0.34551072945922195,0.014681611443587244
0.35631939712285865,0.015307325607212412
0.36746619407366904,0.01594980212769921
0.37896169806447183,0.01660936386254691
0.3908168177536266,0.017286330238454654
0.4030428030568053,0.01798101632745563
0.41565125582259904,0.018693731854610374
0.4286541408420929,0.0194247801343206
0.4420637972028534,0.02017445693229275
0.4558929499981063,0.02094304925030074
0.4701547224022133,0.02173083403092798
0.4848626481239082,0.022538076779603875
0.5000306842491093,0.023365030101394523
0.5156732244854967,0.024211932150158915
0.5318051128214201,0.025079004987932703
0.548441657612102,0.02596645285263885
0.5655986461065006,0.026874460332545435
0.5832923594286203,0.027803190446243995
0.6015395880274835,0.028752782627336295
0.6203576476104273,0.029723350613499136
0.6397643955748429,0.030714980240133544
0.6597782479539538,0.031727727139401724
0.6804181968927099,0.032761614346150277
0.7017038286703826,0.0338166298129803
0.7236553422869654,0.034892723837522496
0.7462935686310136,0.03598980640595644
0.769639990247116,0.037107744457780055
0.7937167617217552,0.03824635907793706
0.818546730706903,0.03940542262362919
0.8441534596012992,0.04058465579439256
0.8705612479099872,0.041783724655416535
0.8977951553033329,0.04300223762553354
0.925881025397396,0.044239742442908736
0.9548455102782298,0.04549572312305414
0.9847160957933779,0.046769596925575245
1.0155211276345686,0.048060711347825955
1.047289838236359,0.049368341165555135
1.0800523745162531,0.05069168554252692
1.1138398264826197,0.0520298652331042
1.1486842567375537,0.05338191990374163
1.1846187309026837,0.054746805601391856
1.221677348996793,0.05612339239875954
1.259895277795028,0.05751046224834613
1.2993087842004167,0.05890670707907277
1.3399552696593393,0.060310727171050196
1.3818733056536328,0.061721029845740544
1.4251026703029983,0.06313602851017676
1.4696843861124465,0.06455404209520951
1.5156607589006033,0.06597329492870045
1.5630754179458162,0.06739191708526712
1.6119733573881572,0.06880794525453289
1.6624009789266119,0.07021932416968325
1.7144061358519709,0.07162390863761553
1.7680381784572081,0.07301946621083735
1.8233480008684417,0.07440368053962364
1.8803880893409155,0.07577415544062802
1.93921257206583,0.07712841971514905
1.9998772705352859,0.07846393274654864
2.0624397525140914,0.07977809090179487
2.12695938666869,0.08106823475682555
2.1934973989050586,0.08233165715925415
2.2621169304690243,0.08356561213495646
2.3328830978641566,0.08476732463719526
2.405863054644066,0.08593400112825408
2.481126055137769,0.08706284097399022
2.55874352016859,0.08815104862142366
2.6387891048289362,0.08919584651842956
2.72133876837531,0.0901944887229653
2.80647084630984,0.091144275137075
2.8942661247167525,0.09204256628835948
2.984807916924328,0.09288679856881331
3.0781821425650806,0.0936744998280873
3.174477409109196,0.09440330520558475
3.273785095948579,0.09507097307350873
3.376199441111342,0.0956754009513409
3.481817630688968,0.09621464124151573
3.5907398910610566,0.09668691662651097
3.703069584005142,0.09709063495952895
3.818913304781856,0.09742440347468001
3.9383809832884906,0.09768704213835486
4.061585988376981,0.09787759596163688
4.188645235435272,0.09799534609435988
4.319679297334174,0.09803981952503918
4.454812518844991,0.09801079721751665
4.594173134636479,0.09790832052507062
4.737893390963147,0.0977326957358355
4.8861096711603285,0.09748449661988091
5.038962625065152,0.09716456486804326
5.196597302486199,0.09677400833553795
5.3591632908485165,0.09631419702925872
5.526814857144606,0.09578675680624575
5.699711094326077,0.09519356078164565
5.878016072274914,0.09453671847717135
6.061898993497573,0.09381856277497169
6.251534353689715,0.09304163477645996
6.447102107323873,0.09220866670011947
6.648787838417268,0.09132256298605332
6.856782936641742,0.09038637980717637
7.071284778942999,0.08940330321672399
7.292496916841447,0.08837662618831489
7.5206292695924075,0.08730972482752973
7.755898323389002,0.08620603405197158
7.998527336796712,0.08506902304960048
8.248746552614584,0.08390217083218808
8.506793416364156,0.08270894220163556
8.772912801613362,0.08149276444144025
9.047357242349298,0.08025700503366778
9.330387172620364,0.07900495068358217
9.622271173675138,0.07773978790972158
9.923286228832549,0.07646458542746117
10.233717986325194,0.07518227851924085
10.553861030365232,0.0738956555458709
10.884019160690055,0.07260734671130148
11.224505680853058,0.0713198151492488
11.575643695533039,0.07003535035513629
11.937766417144362,0.06875606394222998
12.311217482038915,0.06748388765774453
12.696351276599746,0.06622057355431582
13.093533273536114,0.06496769617560584
13.50314037869874,0.0637266565829101
13.925561288744637,0.062498688023239185
14.36119685999079,0.06128486301909266
14.810460488806761,0.0600861016464069
15.273778503907145,0.05890318076000717
15.751590570916234,0.05773674392541654
16.244350109588684,0.056587311821575254
16.752524724082164,0.05545529289047803
17.276596646690376,0.05434099402624895
17.817063195457315,0.05324463111676586
18.374437246107274,0.052166339274793756
18.94924771873822,0.05110618262152787
19.542040079740538,0.05006416351252242
20.153376859417335,0.049040231123120635
20.783838185797574,0.04803428933677565
21.434022335148576,0.04704620390430875
22.104546299710226,0.04607580886438229
22.796046373189803,0.04512291223491402
23.509178754572883,0.044187301001361
24.244620170823296,0.04326874544072185
25.003068519063252,0.04236700282960885
25.78524352884275,0.041481820591162184
26.591887445126947,0.04061293893899941
27.423765732649503,0.03976009307732048
28.28166780230033,0.03892301501508461
29.166407760237043,0.03810143504929902
30.078825180431018,0.037295082968374624
31.019785901380995,0.03650368902144314
31.990182847750663,0.03572698469469164
32.990936877709416,0.03496470332954672
34.0229976567807,0.034216580613052126
35.08734455902713,0.03348235496539402
36.18498759642748,0.032761767845211585
37.316968377327534,0.03205456398939686
38.4843610948743,0.03136049160073602
39.688273546371626,0.030679302493914457
40.92984818452439,0.030010752208137037
42.21026320156899,0.0293546000927866
43.5307336473189,0.02871060937105738
44.89251258218604,0.0280785471854454
46.29689226627264,0.02745818462806374
47.74520538566127,0.026849296758177724
49.23882631706737,0.026251662608820735
50.77917243205398,0.025665065184023526
52.3677054420465,0.025089291447931202
54.005932785423724,0.024524132306845848
55.69540905800137,0.023969382585131767
57.437737488265874,0.023424840995728176
59.234571458758055,0.02289031010600383
61.08761607505039,0.0223655962995296
62.99862978380692,0.02185050973432422
64.96942604146123,0.02134486429805298
67.00187503509588,0.0208484775606224
69.09790545715643,0.020361170724542715
71.2595063356842,0.01988276857342876
73.48872892180397,0.019413099418934442
75.78768863625939,0.018951995046414115
78.158567076841,0.01849929065956147
80.60361408861353,0.018054824824252122
83.1251498989064,0.01761843941179606
85.72556731909332,0.017189979541774484
88.4073340152507,0.016769293524641137
91.17299484984927,0.016356232804214093
94.02517429670138,0.015950651900204168
96.96657893145526,0.015552408350889427
100.00000000000004,0.015161362656030757


==> TotalFlux_100_LT.csv <==
"n0Star","Zugenmaier","Hanes","HG"
0.010000000000000004,0.9999900873422071,1.00471580838252,1.0047015070034142,1.0150949355374066,1.0406542266237073
0.010312831606721851,0.9999897776884881,1.00471580838252,1.0047010595380121,1.015093430168448,1.0406496247631958
0.010635449574860114,0.9999894583642741,1.00471580838252,1.00470059806985,1.015091877692983,1.0406448789165221
0.010968160052731383,0.9999891290680862,1.00471580838252,1.004700122160583,1.0150902766364989,1.040639984577744
0.011311278765939216,0.9999887894890798,1.00471580838252,1.004699631358136,1.0150886254782991,1.0406349370998573
0.011665131316981962,0.9999884393067561,1.00471580838252,1.004699125196274,1.0150869226500583,1.0406297316903788
0.012030053494233242,0.9999880781906644,1.00471580838252,1.0046986031941527,1.0150851665343252,1.0406243634067875
0.012406391590588317,0.9999877058000967,1.00471580838252,1.0046980648558654,1.0150833554629841,1.0406188271518262
0.012794502732078732,0.9999873217837711,1.00471580838252,1.0046975096699682,1.015081487715665,1.04061311766865
0.013194755216767069,0.9999869257795062,1.00471580838252,1.0046969371089902,1.0150795615181054,1.0406072295358273
0.013607528864243339,0.9999865174138866,1.00471580838252,1.0046963466289367,1.0150775750404575,1.0406011571621847
0.014033215376054854,0.9999860963019164,1.00471580838252,1.0046957376687626,1.0150755263955469,1.0405948947814858
0.014472218707411362,0.9999856620466632,1.00471580838252,1.0046951096498455,1.0150734136370736,1.040588436446944
0.014924955450518309,0.9999852142388942,1.00471580838252,1.0046944619754272,1.0150712347577544,1.0405817760255678
0.01539185522990207,0.9999847524566945,1.00471580838252,1.0046937940300482,1.015068987687412,1.0405749071923232
0.015873361110102104,0.9999842762650821,1.00471580838252,1.0046931051789592,1.015066670291,1.0405678234241134
0.016369930016117036,0.9999837852156046,1.00471580838252,1.0046923947675146,1.0150642803665668,1.0405605179935735
0.01688203316700364,0.9999832788459269,1.00471580838252,1.0046916621205504,1.0150618156431552,1.0405529839626655
0.01741015652304017,0.9999827566794084,1.00471580838252,1.0046909065417367,1.0150592737786366,1.0405452141760752
0.017954801246878316,0.9999822182246618,1.00471580838252,1.0046901273129145,1.0150566523574773,1.040537201254401
0.018516484179121554,0.9999816629751058,1.00471580838252,1.0046893236934111,1.0150539488884323,1.040528937587128
0.01909573832878098,0.9999810904084979,1.00471580838252,1.0046884949193282,1.015051160802168,1.0405204153253822
0.01969311337907423,0.999980499986459,1.00471580838252,1.0046876402028175,1.0150482854488092,1.040511626374457
0.020309176209047364,0.9999798911539786,1.00471580838252,1.0046867587313253,1.015045320095412,1.0405025623861053
0.020944511431514705,0.9999792633389103,1.00471580838252,1.0046858496668167,1.0150422619233515,1.040493214750587
0.021599721947827187,0.9999786159514477,1.00471580838252,1.004684912144973,1.0150391080256298,1.040483574588471
0.022275429519995577,0.9999779483835892,1.00471580838252,1.004683945274367,1.0150358554041021,1.040473632742174
0.022972275360711527,0.999977260008583,1.00471580838252,1.0046829481356119,1.0150325009666097,1.040463379767239
0.023690920741826334,0.9999765501803599,1.00471580838252,1.0046819197804784,1.0150290415240253,1.0404528059233347
0.024432047621864898,0.999975818232944,1.00471580838252,1.0046808592309886,1.0150254737872069,1.0404419011649766
0.025196359293170177,0.9999750634798519,1.00471580838252,1.004679765478485,1.0150217943638529,1.0404306551319504
0.025984581049292514,0.9999742852134709,1.00471580838252,1.004678637482656,1.0150179997552564,1.0404190571394425
0.026797460873256934,0.9999734827044191,1.00471580838252,1.0046774741705489,1.015014086352962,1.0404070961678493
0.027635770147361613,0.9999726552008886,1.00471580838252,1.0046762744355362,1.015010050435312,1.0403947608522761
0.028500304385181092,0.9999718019279672,1.00471580838252,1.0046750371362594,1.0150058881638868,1.0403820394717007
0.02939188398646888,0.9999709220869435,1.00471580838252,1.0046737610955314,1.0150015955798317,1.0403689199377966
0.0303113550156758,0.99997001485459,1.00471580838252,1.0046724450992148,1.0149971686000663,1.0403553897834026
0.03125959000482281,0.9999690793824227,1.00471580838252,1.0046710878950502,1.0149926030133738,1.040341436150634
0.032237488781490305,0.9999681147959465,1.00471580838252,1.0046696881914612,1.014987894476372,1.0403270457786178
0.03324597932270942,0.9999671201938716,1.00471580838252,1.0046682446563133,1.0149830385093477,1.0403122049908369
0.03428601863556589,0.999966094647314,1.00471580838252,1.0046667559156344,1.0149780304919662,1.0402968996820854
0.035358593665351816,0.999965037198966,1.00471580838252,1.004665220552299,1.0149728656588448,1.0402811153050038
0.03646472223212751,0.9999639468622503,1.00471580838252,1.0046636371046649,1.0149675390949797,1.0402648368561938
0.03760545399658174,0.9999628226204441,1.00471580838252,1.0046620040651697,1.0149620457310362,1.0402480488619021
0.03878187145610725,0.9999616634257849,1.00471580838252,1.004660319878886,1.0149563803384827,1.0402307353632394
0.03999509097203667,0.9999604681985422,1.00471580838252,1.0046585829420214,1.0149505375245755,1.0402128799009454
0.04124626382901354,0.9999592358260738,1.00471580838252,1.0046567916003804,1.0149445117271825,1.0401944654996704
0.042536577327503884,0.9999579651618455,1.00471580838252,1.0046549441477708,1.0149382972094405,1.0401754746517597
0.043867255910484994,0.9999566550244327,1.00471580838252,1.004653038824365,1.014931888054246,1.0401558893005296
0.04523956232538054,0.9999553041964864,1.00471580838252,1.0046510738150045,1.0149252781585718,1.0401356908230124
0.04665479882234475,0.9999539114236757,1.00471580838252,1.0046490472474512,1.0149184612275999,1.040114860012164
0.04811430839003261,0.9999524754136008,1.00471580838252,1.0046469571905872,1.0149114307686664,1.0400933770585024
0.049619476030029065,0.9999509948346722,1.00471580838252,1.0046448016525484,1.0149041800850243,1.0400712215311747
0.05117173007114608,0.9999494683149661,1.00471580838252,1.0046425785788105,1.0148967022693927,1.0400483723584226
0.05277254352483541,0.9999478944410417,1.00471580838252,1.0046402858502024,1.0148889901973146,1.0400248078074334
0.05442343548300269,0.9999462717567322,1.00471580838252,1.0046379212808654,1.0148810365202934,1.040000505463554
0.05612597255954974,0.9999445987618997,1.00471580838252,1.00463548261614,1.014872833658718,1.039975442208851
0.05788177037701276,0.999942873911161,1.00471580838252,1.0046329675303918,1.014864373794559,1.0399495941999963
0.05969249509970738,0.9999410956125722,1.00471580838252,1.00463037362476,1.0148556488638312,1.03992293684545
0.06155986501483512,0.9999392622262879,1.00471580838252,1.0046276984248435,1.014846650548819,1.0398954447819266
0.0634856521630522,0.9999373720631799,1.00471580838252,1.0046249393783058,1.0148373702700546,1.03986709185012
0.0654716840200474,0.9999354233834172,1.00471580838252,1.0046220938524044,1.0148277991780335,1.0398378510696606
0.06751984523072505,0.99993341439502,1.00471580838252,1.0046191591314453,1.0148179281446759,1.0398076946132815
0.06963207939763885,0.9999313432523625,1.00471580838252,1.004616132414149,1.0148077477545072,1.039776593780172
0.07181039092537354,0.9999292080546486,1.00471580838252,1.00461301081094,1.014797248295563,1.0397445189684893
0.07405684692262439,0.9999270068443431,1.00471580838252,1.0046097913411425,1.0147864197499972,1.0397114396470046
0.07637357916378024,0.9999247376055687,1.00471580838252,1.0046064709300917,1.0147752517843978,1.0396773243258501
0.07876278611187058,0.9999223982624557,1.00471580838252,1.004603046406148,1.0147637337397883,1.0396421405263492
0.08122673500479714,0.9999199866774591,1.00471580838252,1.0045995144976183,1.0147518546213083,1.0396058547498919
0.08376776400682918,0.9999175006496288,1.00471580838252,1.0045958718295767,1.0147396030875708,1.0395684324458283
0.08638828442740451,0.9999149379128415,1.00471580838252,1.004592114920584,1.0147269674396724,1.0395298379783517
0.08909078300934142,0.9999122961339868,1.00471580838252,1.004588240179304,1.0147139356098547,1.0394900345923366
0.09187782428863339,0.9999095729111146,1.00471580838252,1.0045842439010058,1.0147004951498042,1.039448984378099
0.09475205302806546,0.9999067657715364,1.00471580838252,1.0045801222639568,1.0146866332185756,1.0394066482350492
0.09771619672696188,0.9999038721698816,1.00471580838252,1.0045758713257016,1.0146723365701302,1.0393629858341968
0.10077306820944623,0.9999008894861151,1.00471580838252,1.0045714870192166,1.0146575915404734,1.039317955579476
0.10392556829367136,0.9998978150235001,1.00471580838252,1.004566965148946,1.0146423840343843,1.0392715145678533
0.10717668854455038,0.9998946460065262,1.00471580838252,1.0045623013867042,1.0146266995117161,1.0392236185481818
0.11052951411260224,0.9998913795787868,1.00471580838252,1.0045574912674524,1.0146105229732594,1.0391742218787572
0.11398722666160528,0.999888012800809,1.00471580838252,1.0045525301849343,1.014593838946154,1.0391232774835464
0.11755310738783702,0.9998845426478431,1.00471580838252,1.0045474133871748,1.0145766314688314,1.0390707368070318
0.1212305401337653,0.9998809660075979,1.00471580838252,1.0045421359718312,1.0145588840754787,1.0390165497676493
0.1250230145991456,0.9998772796779355,1.00471580838252,1.0045366928813952,1.0145405797799996,1.0389606647097533
0.12893412965257156,0.999873480364529,1.00471580838252,1.0045310788982413,1.0145217010594672,1.0389030283540883
0.13296759674662126,0.999869564678443,1.00471580838252,1.0045252886395153,1.0145022298370432,1.0388435857466989
0.1371272434398401,0.9998655291337024,1.00471580838252,1.0045193165518556,1.0144821474643537,1.038782280206247
0.14141701702890244,0.9998613701447975,1.00471580838252,1.0045131569059478,1.014461434703299,1.0387190532696822
0.14584098829439868,0.9998570840241432,1.00471580838252,1.0045068037909053,1.0144400717072821,1.0386538446362135
0.15040335536380256,0.9998526669795007,1.00471580838252,1.0045002511084593,1.0144180380018368,1.0385865921095374
0.15510844769528412,0.9998481151113449,1.00471580838252,1.0044934925669766,1.0143953124646397,1.0385172315382634
0.15996073018614887,0.9998434244101954,1.00471580838252,1.0044865216752696,1.014371873304879,1.0384456967544893
0.16496480740980216,0.9998385907538982,1.00471580838252,1.0044793317362197,1.0143476980419683,1.0383719195104733
0.17012542798525898,0.9998336099048661,1.00471580838252,1.0044719158401874,1.014322763483584,1.038295829413336
0.175447489083346,0.9998284775072818,1.00471580838252,1.0044642668582138,1.0142970457029974,1.038217353857752
0.18093604107387173,0.9998231890842507,1.00471580838252,1.0044563774350033,1.0142705200156883,1.0381364179565555
0.18659629231817468,0.9998177400349245,1.00471580838252,1.0044482399816828,1.014243160955219,1.0380529444692186
0.19243361411159807,0.9998121256315804,1.00471580838252,1.004439846668325,1.0142149422483353,1.0379668537281257
0.19845354578058036,0.9998063410166661,1.00471580838252,1.0044311894162359,1.0141858367892864,1.0378780635625915
0.2046617999391991,0.9998003811998105,1.00471580838252,1.0044222598899943,1.014155816613324,1.0377864892205604
0.21106426791015562,0.9997942410547997,1.00471580838252,1.0044130494892352,1.0141248528693723,1.0376920432879189
0.21766702531534604,0.9997879153165283,1.00471580838252,1.004403549340177,1.0140929157918304,1.037594635605362
0.2244763378413225,0.9997813985779136,1.00471580838252,1.0043937502868705,1.0140599746714911,1.037494173182742
0.23149866718511622,0.9997746852867955,1.00471580838252,1.0043836428821784,1.0140259978255473,1.0373905601108422
0.2387406771860648,0.9997677697428046,1.00471580838252,1.0043732173784627,1.0139909525666575,1.0372836974705038
0.24620924014946263,0.9997606460942166,1.00471580838252,1.0043624637179807,1.013954805171048,1.0371734832390354
0.25391144336803484,0.9997533083347905,1.00471580838252,1.0043513715229784,1.0139175208456233,1.0370598121938517
0.2618545958474234,0.9997457503005918,1.00471580838252,1.0043399300854705,1.0138790636940553,1.0369425758132556
0.2700462352420683,0.9997379656668113,1.00471580838252,1.0043281283567005,1.013839396681825,1.0368216621743123
0.27849413500806447,0.9997299479445775,1.00471580838252,1.0043159549362746,1.0137984816001935,1.0366969558477428
0.28720631177978284,0.9997216904777709,1.00471580838252,1.0043033980609537,1.0137562790290633,1.0365683377897614
0.2961910329772556,0.9997131864398453,1.00471580838252,1.0042904455930985,1.0137127482987127,1.0364356852308185
0.3054568246515434,0.9997044288306565,1.00471580838252,1.0042770850087626,1.0136678474503715,1.0362988715611439
0.31501247957553297,0.9996954104733113,1.00471580838252,1.0042633033854151,1.013621533195604,1.0361577662130699
0.3248670655878376,0.9996861240110377,1.00471580838252,1.004249087389291,1.01357376087448,1.0360122345400444
0.33502993419772314,0.9996765619040825,1.00471580838252,1.0042344232623581,1.0135244844125029,1.035862137692289
0.34551072945922195,0.999666716426648,1.00471580838252,1.0042192968088912,1.0134736562762607,1.0357073324890391
0.35631939712285865,0.9996565796638672,1.00471580838252,1.0042036933816438,1.0134212274277858,1.0355476712873213
0.36746619407366904,0.9996461435088322,1.00471580838252,1.00418759786761,1.0133671472775858,1.0353830018472177
0.37896169806447183,0.9996353996596803,1.00471580838252,1.0041709946733675,1.0133113636363262,1.035213167193568
0.3908168177536266,0.9996243396167444,1.00471580838252,1.0041538677099913,1.0132538226651406,1.0350380054740758
0.4030428030568053,0.9996129546797826,1.00471580838252,1.0041362003775356,1.0131944688245393,1.0348573498137899
0.41565125582259904,0.9996012359452872,1.00471580838252,1.0041179755490701,1.0131332448219033,1.0346710281659308
0.4286541408420929,0.9995891743038923,1.00471580838252,1.004099175554264,1.0130700915575388,1.0344788631590458
0.4420637972028534,0.9995767604378806,1.00471580838252,1.0040797821625185,1.0130049480692758,1.0342806719404836
0.4558929499981063,0.9995639848188103,1.00471580838252,1.0040597765656292,1.0129377514755946,1.0340762660162013
0.4701547224022133,0.9995508377052609,1.00471580838252,1.0040391393599866,1.0128684369172714,1.0338654510868965
0.4848626481239082,0.9995373091407206,1.00471580838252,1.0040178505283013,1.0127969374975283,1.0336480268805157
0.5000306842491093,0.9995233889516192,1.00471580838252,1.0039958894208487,1.012723184220687,1.0334237869811573
0.5156732244854967,0.9995090667455219,1.00471580838252,1.003973234736245,1.012647105929324,1.0331925186544428
0.5318051128214201,0.9994943319094955,1.00471580838252,1.0039498645017306,1.012568629239927,1.03295400266942
0.548441657612102,0.99947917360866,1.00471580838252,1.0039257560529862,1.0124876784770636,1.0327080131170958
0.5655986461065006,0.9994635807849391,1.00471580838252,1.0039008860134646,1.01240417560608,1.032454317225719
0.5832923594286203,0.999447542156022,1.00471580838252,1.0038752302732485,1.0123180401643426,1.0321926751729424
0.6015395880274835,0.9994310462145521,1.00471580838252,1.0038487639674467,1.0122291891910575,1.031922839895039
0.6203576476104273,0.9994140812275522,1.00471580838252,1.0038214614541214,1.012137537155699,1.031644556893364
0.6397643955748429,0.9993966352361056,1.00471580838252,1.0037932962917728,1.0120429958851003,1.0313575640382888
0.6597782479539538,0.999378696055305,1.00471580838252,1.0037642412163903,1.0119454744892444,1.0310615913708723
0.6804181968927099,0.999360251274483,1.00471580838252,1.003734268118071,1.0118448792858463,1.030756360902561
0.7017038286703826,0.9993412882577346,1.00471580838252,1.003703348017256,1.0117411137237786,1.0304415864132717
0.7236553422869654,0.9993217941447566,1.00471580838252,1.003671451040579,1.011634078305448,1.0301169732482263
0.7462935686310136,0.9993017558520075,1.00471580838252,1.0036385463963668,1.0115236705082236,1.0297822181139968
0.769639990247116,0.9992811600742048,1.00471580838252,1.0036046023498317,1.0114097847050343,1.0294370088742235
0.7937167617217552,0.999259993286173,1.00471580838252,1.0035695861979737,1.0112923120842787,1.0290810243455755
0.818546730706903,0.9992382417450612,1.00471580838252,1.003533464244257,1.0111711405692034,1.028713934094551
0.8441534596012992,0.9992158914929279,1.00471580838252,1.0034962017730897,1.011046154736921,1.028335398235795
0.8705612479099872,0.9991929283597241,1.00471580838252,1.0034577630241737,1.0109172357372793,1.0279450672326884
0.8977951553033329,0.9991693379666667,1.00471580838252,1.0034181111667837,1.0107842612117919,1.027542581701031
0.925881025397396,0.9991451057300251,1.00471580838252,1.0033772082740395,1.0106471052128854,1.0271275722167332
0.9548455102782298,0.9991202168653263,1.00471580838252,1.0033350152972584,1.0105056381237418,1.0266996591285147
0.9847160957933779,0.9990946563919807,1.00471580838252,1.0032914920404628,1.0103597265790352,1.0262584523767042
1.0155211276345686,0.9990684091383416,1.0046494855439383,1.0032465971351436,1.010209233386911,1.0258035513193438
1.047289838236359,0.9990414597471982,1.0045153116647871,1.0032002880153894,1.010054017452569,1.0253345445668973
1.0800523745162531,0.9990137926817079,1.0043790743291843,1.0031525208934868,1.0098939337038668,1.0248510098269814
1.1138398264826197,0.9989853922317627,1.0042407421073096,1.003103250736127,1.0097288330193872,1.024352513760669
1.1486842567375537,0.9989562425207971,1.0041002831002315,1.0030524312413551,1.0095585621594607,1.0238386118520129
1.1846187309026837,0.9989263275130198,1.0039576649332174,1.0030000148164155,1.009382963700669,1.0233088482926063
1.221677348996793,0.9988956310210754,1.0038128547489484,1.0029459525566558,1.0092018759744101,1.0227627558831036
1.259895277795028,0.9988641367141199,1.0036658192006591,1.0028901942256754,1.009015133010149,1.0221998559537826
1.2993087842004167,0.9988318281262949,1.0035165244451802,1.0028326882369074,1.0088225644840234,1.021619658306376
1.3399552696593393,0.9987980236636029,1.0033649361359,1.00277338163684,1.008623995673536,1.0210216611795475
1.3818733056536328,0.9987640515262486,1.0032110194156343,1.0027122200901184,1.0084192474191003,1.020405351240544
1.4251026703029983,0.9987292150279482,1.0030547389094093,1.0026491478667539,1.0082081360932813,1.0197702036057066
1.4696843861124465,0.9986934973342185,1.0028960587171514,1.0025841078317017,1.0079904735786145,1.019115681892684
1.5156607589006033,0.9986568814337192,1.0027349424062915,1.0025170414370939,1.0077660672549371,1.0184412383073462
1.5630754179458162,0.9986193502375953,1.0025713530042715,1.0024478887174002,1.007534719997243,1.0177463137685376
1.6119733573881572,0.998580886590089,1.002405252990965,1.0023765882878508,1.007296230185096,1.0170303380739623
1.6624009789266119,0.9985414732793076,1.0022366042910018,1.0023030773464232,1.007050391724722,1.016292730110628
1.7144061358519709,0.998501093048103,1.0020653682659986,1.0022272916797497,1.0067969940849149,1.0155328981133938
1.7680381784572081,0.9984597286050069,1.001891505706702,1.002149165673297,1.0065358223479786,1.014750239975279
1.8233480008684417,0.9984173626351631,1.0017149768250273,1.0020686323261847,1.0062666572769279,1.0139441436132781
1.8803880893409155,0.9983739778111836,1.0015357412460093,1.00198562327103,1.0059892754002366,1.0131139873934925
1.93921257206583,0.9983295568038711,1.001353757999655,1.0019000687992092,1.0057034491154373,1.0122591406194226
1.9998772705352859,0.9982840822927249,1.0011689855127024,1.0018118978919273,1.0054089468128924,1.0113789640872652
2.0624397525140914,0.9982375369761506,1.0009813816002768,1.0017210382575072,1.0051055330210743,1.0104728107120327
2.12695938666869,0.9981899035812922,1.0007909034574562,1.001627416375297,1.0047929685746693,1.0095400262281946
2.1934973989050586,0.9981411648734003,1.0005975076507365,1.0015309575465894,1.004471010806817,1.0085799499684522
2.2621169304690243,0.998091303664638,1.000401150109395,1.0014315859529492,1.0041394137667425,1.0075919157240005
2.3328830978641566,0.9980403028222344,1.0002017861167622,1.0013292247223167,1.0037979284639786,1.006575252689408
2.405863054644066,0.997988145275888,0.9999993703013864,1.001223796003231,1.0034463031403025,1.0055292864948684
2.481126055137769,0.9979348140243104,0.9997938566281072,1.0011152210475125,1.0030842835703881,1.0044533403281777
2.55874352016859,0.9978676077854202,0.9995851983890193,1.001003420301657,1.0027116133920349,1.0033467361482313
2.6387891048289362,0.9978248915819277,0.9993733481943464,1.0008883135072053,1.0023280344666856,1.0022087959912616
2.72133876837531,0.9977678909641642,0.9991582579632055,1.0007698198102393,1.0019332872706992,1.0010388433702608
2.80647084630984,0.9977087643651121,0.9989398789142775,1.0006478578801254,1.0015271113176463,0.9998362047672384
2.8942661247167525,0.9976493410535536,0.9987181615563693,1.0005223460375217,1.0011092456115789,0.9986002112169722
2.984807916924328,0.9975886433481153,0.9984930556788849,1.0003932023915825,1.0006794291309222,0.9973301999798514
3.0781821425650806,0.9975266547844476,0.9982645103421806,1.0002603449861944,1.0002374013422617,0.9960255163002021
3.174477409109196,0.9974633589768599,0.9980324738678357,1.0001236919549321,0.9997829027428909,0.9946855152451725
3.273785095948579,0.9973987396128488,0.9977968938288061,0.9999831616843233,0.9993156754305325,0.9933095636177932
3.376199441111342,0.9973327804458372,0.9975577170394857,0.9998386729848415,0.9988354636981589,0.9918970419362965
3.481817630688968,0.9972654652860645,0.9973148895456646,0.999690145268897,0.9983420146512848,0.9904473464701133
3.5907398910610566,0.997196777989576,0.9970683566143818,0.9995374987349279,0.9978350788445536,0.9889598913212276
3.703069584005142,0.9971267024452681,0.9968180627236806,0.9993806545565009,0.9973144109338206,0.9874341105377595
3.818913304781856,0.9970552225599656,0.996563951552262,0.9992195350751687,0.9967797703393264,0.985869460244808
3.9383809832884906,0.9969828233041621,0.9963059659690343,0.9990540639955968,0.996230921914889,0.9842654207757243
4.061585988376981,0.9969084539582236,0.9960440480225683,0.9988841665813251,0.9956676366174161,0.9826214987851407
4.188645235435272,0.9968326330126717,0.995778138930442,0.9987097698492815,0.9950896921703868,0.9809372293233419
4.319679297334174,0.996755344288369,0.9955081790684963,0.998530802761013,0.9944968737143375,0.9792121778498843
4.454812518844991,0.9966765715166536,0.9952341079599857,0.9983471964084056,0.9938889744368038,0.9774459421629123
4.594173134636479,0.99659629831274,0.9949558642646268,0.998158884191486,0.9932657961736563,0.9756381542193437
4.737893390963147,0.9965145081474645,0.9946733857675588,0.9979658019857759,0.9926271499733065,0.9737884818201337
4.8861096711603285,0.9964311843174992,0.994386609368196,0.9977678882965358,0.9919728566149377,0.9718966332006985
5.038962625065152,0.996346309914167,0.9940954710689887,0.9975650843971609,0.9913027470716639,0.9699623461822797
5.196597302486199,0.9962598677910306,0.9937999059640883,0.9973573344489524,0.9906166629094514,0.9679854074512121
5.3591632908485165,0.9961718405304241,0.9934998482279175,0.9971445855994889,0.9899144566127205,0.9659656414128436
5.526814857144606,0.9960822104091289,0.9931952311036434,0.9969267880568902,0.9891959918278027,0.9639029137969122
5.699711094326077,0.9959909593634028,0.9928859868915638,0.99670389513738,0.9884611435158958,0.9617971319884396
5.878016072274914,0.995898068953584,0.9925720469373979,0.9964758632837524,0.987709798007865,0.95964824505251
6.061898993497573,0.9958035203285076,0.9922533416204882,0.9962426520525873,0.9869418529541104,0.9574562434366147
6.251534353689715,0.9957072941899735,0.991929800341913,0.9960042240683963,0.9861572171639094,0.9552211583381437
6.447102107323873,0.9956093707575127,0.991601351512515,0.9957605449432648,0.9853558103299713,0.9529430607292391
6.648787838417268,0.9955097297336998,0.9912679225408418,0.9955115831610283,0.9845375626355644,0.9506220600363168
6.856782936641742,0.9954083502702582,0.9909294398210036,0.995257309925534,0.9837024142433373,0.9482583024772852
7.071284778942999,0.9953052109351936,0.9905858287204505,0.994997698973132,0.9828503146669411,0.9458519690655033
7.292496916841447,0.9952002896811879,0.9902370135676691,0.9947327263501561,0.9819812220286499,0.943403273295905
7.5206292695924075,0.9950934987027248,0.9898829176398032,0.9944623701568118,0.9810951022083755,0.9409124585351727
7.755898323389002,0.994984953408849,0.989523463150199,0.9941866102595811,0.9801919278917063,0.9383797951443051
7.998527336796712,0.9948745552005173,0.9891585712358802,0.993905427974897,0.979271677526826,0.9358055773681517
8.248746552614584,0.9947622793358739,0.9887881619449465,0.9936188057275405,0.9783343342023109,0.9331901200322996
8.506793416364156,0.9946481003268646,0.9884121542239169,0.9933267266877824,0.9773798844597711,0.9305337550929267
8.772912801613362,0.9945319919184935,0.9880304659049974,0.993029174391889,0.9764083170570936,0.927836828089629
9.047357242349298,0.9944139270703451,0.9876430136932982,0.9927261323510552,0.9754196216995272,0.9250996945546811
9.330387172620364,0.9942938779404107,0.9872497131539816,0.9924175836542232,0.974413787756971,0.9223227164344517
9.622271173675138,0.9941718158712128,0.9868504786993718,0.9921035105704803,0.9733908029865755,0.919506258579729
9.923286228832549,0.9940477113781996,0.9864452235759993,0.9917838941568804,0.9723506522800466,0.9166506853613384
10.233717986325194,0.9939215341403326,0.9860338598516093,0.9914587138774783,0.9712933164548684,0.9137563574656666
10.553861030365232,0.9937932529927765,0.9856162984021214,0.9911279472392339,0.9702187711079474,0.9108236289214902
10.884019160690055,0.99366283592155,0.9851924488985571,0.9907915694501079,0.969126985549051,0.9078528444049493
11.224505680853058,0.9935302500599832,0.98476221979393,0.9904495531042047,0.968017921829747,0.9048443368636445
11.575643695533039,0.9933954616868018,0.9843255183101086,0.9901018678982426,0.96689153388149,0.9017984254938763
11.937766417144362,0.9932584362256267,0.9838822504246547,0.9897484803829064,0.9657477667740685,0.8987154140971666
12.311217482038915,0.9931191382456728,0.9834323208576464,0.9893893537518276,0.9645865561028686,0.89559558983364
12.696351276599746,0.99297753146342,0.9829756330584833,0.9890244476700747,0.9634078275104836,0.8924392223808757
13.093533273536114,0.9928335787450198,0.9825120891926906,0.9886537181430863,0.962211496345095,0.8892465634977786
13.50314037869874,0.9926872421091878,0.9820415901287147,0.9882771174260773,0.9609974674549884,0.8860178469841049
13.925561288744637,0.9925384827303702,0.9815640354247314,0.9878945939730065,0.9597656351155593,0.8827532890178872
14.36119685999079,0.9923872609419403,0.9810793233154605,0.9875060924233422,0.9585158830823498,0.879453088845325
14.810460488806761,0.9922335362392237,0.980587350699001,0.9871115536240822,0.9572480847611268,0.876117429791062
15.273778503907145,0.9920772672821516,0.9800880131236932,0.9867109146837815,0.9559621034838568,0.8727464805512837
15.751590570916234,0.9919184118973741,0.9795812047750091,0.9863041090548096,0.9546577928776656,0.869340396727957
16.244350109588684,0.9917569270796716,0.9790668184624927,0.9858910666396251,0.9533349973126184,0.8658993225598374
16.752524724082164,0.9915927689925471,0.9785447456067385,0.9854717139165965,0.9519935524133778,0.8624233928046385
17.276596646690376,0.9914258929678832,0.9780148762264383,0.9850459740807708,0.950633285619513,0.8589127347269548
17.817063195457315,0.991256253504601,0.9774770989254863,0.9846137671950489,0.9492540167794636,0.8553674701480698
18.374437246107274,0.9910838042662545,0.9769313008801648,0.9841750103473635,0.9478555587637972,0.8517877175165038
18.94924771873822,0.9909084980775426,0.9763773678264152,0.9837296178097747,0.9464377180844632,0.8481735939618964
19.542040079740538,0.9907302869197236,0.9758151840472014,0.9832775011957803,0.9450002955081133,0.8445252172993423
20.153376859417335,0.9905491219249529,0.975244632359982,0.9828185696126179,0.94354308665317,0.8408427079563677
20.783838185797574,0.9903649533695613,0.9746655941042992,0.9823527298058576,0.942065882562122,0.8371261908001243
21.434022335148576,0.9901777306663505,0.9740779491294947,0.9818798862941471,0.9405684702423596,0.833375796847823
22.104546299710226,0.9899873029501599,0.9734815757825666,0.9813999414925335,0.9390506331707438,0.8295916648487176
22.796046373189803,0.9897938132309957,0.9728763508961777,0.9809127958233216,0.9375121517588577,0.825773942730918
23.509178754572883,0.9895972186562644,0.9722621497768269,0.980418347813941,0.9359528037775577,0.8219227889107557
24.244620170823296,0.9893972558971328,0.9716388461932066,0.9799164941817352,0.9343723647408768,0.8180383734662598
25.003068519063252,0.9891939727678997,0.9710063123647397,0.979407129905986,0.9327706082505703,0.8141208791794698
25.78524352884275,0.9889873132894349,0.9703644189503344,0.9788901482877842,0.931147306303604,0.8101705024547298
26.591887445126947,0.9887772205422457,0.9697130350373521,0.9783654409986073,0.9295022295656081,0.8061874541218546
27.423765732649503,0.9885636366530958,0.9690520281308147,0.9778328981186234,0.927835147613849,0.8021719601341073
28.28166780230033,0.9883465027812263,0.9683812641428656,0.9772924081658542,0.9261458291535477,0.798124262171404
29.166407760237043,0.9881257591042198,0.9677006073824957,0.9767438581173494,0.9244340422114745,0.7940446181591186
30.078825180431018,0.9879013448035691,0.9670099205455578,0.9761871334235228,0.9226995543106847,0.7899333058008693
31.019785901380995,0.9876731980499778,0.966309064705087,0.9756221180167549,0.9209421326300525,0.7857906106949741
31.990182847750663,0.9874412559884417,0.9655978993019376,0.9750486943152726,0.9191615441519956,0.7816168449158095
32.990936877709416,0.9872054547231282,0.9648762821357655,0.97446674322322,0.9173575558014179,0.7774123352007049
34.0229976567807,0.9869657293020876,0.9641440693563713,0.9738761441277307,0.9155299345785389,0.7731774261774925
35.08734455902713,0.9867220137018023,0.963401115455424,0.9732767748936796,0.913678447687875,0.768912480553289
36.18498759642748,0.9864742408116078,0.9626472732585886,0.9726685118567061,0.9118028626652994,0.7646178792680124
37.316968377327534,0.9862223424179763,0.9618823939180758,0.9720512298149715,0.9099029475047453,0.7602940216155659
38.4843610948743,0.9859662491886853,0.9611063269056456,0.9714248020200391,0.9079784707858208,0.7559413253348067
39.688273546371626,0.9857058906568733,0.9603189200060729,0.9707891001671809,0.9060292018033449,0.7515602266717336
40.92984818452439,0.9854411952049846,0.9595200193111155,0.9701439943853406,0.9040549106995929,0.7471511804137841
42.21026320156899,0.9851720900486117,0.9587094692140021,0.9694893532269391,0.9020553685998596,0.7427146598966777
43.5307336473189,0.984898501220233,0.9578871124044626,0.9688250436576565,0.9000303477517977,0.7382511569839393
44.89251258218604,0.9846203535528553,0.9570527898643376,0.9681509310462905,0.8979796216688931,0.733761182018958
46.29689226627264,0.9843375706635581,0.9562063408637839,0.9674668791547755,0.8959029680945909,0.7292452637493254
47.74520538566127,0.9840500749369504,0.9553476029581133,0.9667727501284179,0.8938001579783003,0.7247039492230434
49.23882631706737,0.9837577875085408,0.9544764119852908,0.9660684044863908,0.8916709722672977,0.7201378036561854
50.77917243205398,0.9834606282480288,0.9535926020641223,0.9653537011125289,0.8895151910640545,0.7155474102715542
52.3677054420465,0.9831585157425277,0.9526960055931653,0.9646284972464562,0.8873325965237306,0.7109333701079069
54.005932785423724,0.9828513672797227,0.9517864532503888,0.9638926484750684,0.885122973026367,0.7062963017993584
55.69540905800137,0.9825390988309823,0.9508637739936323,0.9631460087243967,0.8828861073542054,0.7016368413246266
57.437737488265874,0.9822216250344276,0.949927795061876,0.9623884302518844,0.8806217888742096,0.6969556417258499
59.234571458758055,0.9818988591779759,0.948978341977376,0.9616197636390874,0.8783298097258228,0.6922533727967941
61.08761607505039,0.9815707131823719,0.948015238548694,0.9608398577848327,0.876009965014005,0.6875307207403428
62.99862978380692,0.9812370975842194,0.9470383068746575,0.9600485598988556,0.8736620530075851,0.682788387795265
64.96942604146123,0.9808979215190301,0.9460473673492991,0.9592457154959394,0.8712858753429444,0.6780270918323422
67.00187503509588,0.9805530927043037,0.9450422386677999,0.9584311683905853,0.8688812372330526,0.673247565920052
69.09790545715643,0.9802025180722941,0.9440227378334936,0.9576047606922378,0.8664479476818595,0.6684505578600922
71.2595063356842,0.9798460996773093,0.9429886801659657,0.9567663328010917,0.8639858197040418,0.6636368296931515
73.48872892180397,0.9794837432572246,0.9419398793102937,0.9559157234045125,0.8614946705500909,0.6588071571754366
75.78768863625939,0.9791153506940027,0.9408761472474723,0.9550527694740931,0.858974321936722,0.653962329226563
78.158567076841,0.9787408223595017,0.9397972943060712,0.9541773062633853,0.856424600282566,0.6491031473495567
80.60361408861353,0.9783600571001361,0.9387031291751767,0.9532891673063278,0.8538453369491015,0.6442304250237917
83.1251498989064,0.9779729522218555,0.9375934589186579,0.95238818441641,0.8512363684867725,0.6393449870718199
85.72556731909332,0.9775794034752412,0.9364680889908137,0.9514741876865979,0.8485975368862122,0.6344476690011522
88.4073340152507,0.9771791179712617,0.9353268232534546,0.9505470054900655,0.845928689834495,0.6295393163221538
91.17299484984927,0.9767725537635862,0.9341694639944638,0.9496064644817571,0.8432296809763143,0.6246207838433243
94.02517429670138,0.9763590317890629,0.9329958119478997,0.9486523896008187,0.8405003701799729,0.6196929349453308
96.96657893145526,0.9759386330221766,0.9318056663156943,0.9476846040739436,0.8377406238080465,0.6147566408352595
100.00000000000004,0.9755112452495498,0.9305988247910003,0.9467029294196587,0.834950314992585,0.6098127797826434


==> fHGZug.csv <==
"Angle","Lst1","Lst2","Lst3","Lst4","Lst5","Lst6","Lst7","Lst8","Lst9"
0,1,1,1,1,1,0.9999999999999999,1,1,1
0.0001,0.9945529547025695,0.9941935154321802,0.9974808155975862,0.9968768150939533,0.9984042276759023,0.9980448975251155,0.9992021105560667,0.999062986301475,0.9936338510464839
0.00010313897683787217,0.9943819752706533,0.9940112539591569,0.9974017390445714,0.9967787794603474,0.9983541366484376,0.9979835272384495,0.9991770648370469,0.9990335734362961,0.9934340224798037
0.0001063764854316313,0.9942056290393654,0.9938232716124066,0.9973201803082737,0.9966776665595056,0.9983024732705431,0.9979202305537289,0.9991512329291287,0.9990032372945987,0.9932279216739535
0.0001097156186702727,0.9940237475664111,0.993629388841819,0.997236061475024,0.9965733798019584,0.9982491881863844,0.9978549470023829,0.9991245901534418,0.9989719488941521,0.9930153517775283
0.00011315956652786071,0.9938361571241165,0.9934294204638795,0.9971493021855695,0.9964658195668549,0.9981942304908646,0.9977876142178373,0.9990971110564024,0.9989396783429365,0.9927961097631931
0.00011671161911100679,0.993642678533758,0.9932231754850872,0.9970598195584154,0.9963548831068666,0.9981375476810689,0.997718167875951,0.9990687693855141,0.9989063948105806,0.9925699862341572
0.00012037516980200687,0.9934431269946093,0.9930104569198706,0.9969675281105704,0.9962404644501055,0.9980790856059406,0.9976465416335781,0.9990395380638696,0.9988720664989075,0.9923367652245662
0.00012415371850064115,0.9932373119077428,0.9927910616028016,0.9968723396760732,0.9961224542989743,0.9980187884147386,0.997572667065208,0.9990093891650613,0.9988366606115507,0.9920962239936599
0.0001280508749677333,0.9930250366942679,0.9925647799949532,0.9967741633216224,0.9960007399258424,0.9979565985035425,0.9974964735976136,0.9989782938855356,0.9988001433226199,0.9918481328135826
0.0001320703622736631,0.9928060986079128,0.9923313959842104,0.9966729052598485,0.9958752050654625,0.9978924564603285,0.9974178884424523,0.9989462225180047,0.998762479744383,0.9915922547504428
0.00013621602035512726,0.9925802885417322,0.9920906866793477,0.9965684687596815,0.995745729804009,0.9978263010081443,0.9973368365267538,0.9989131444222603,0.9987236338939299,0.9913283454386506
0.00014049180968354593,0.9923473908288043,0.9918424221976834,0.9964607540540275,0.9956121904646497,0.9977580689466002,0.9972532404212255,0.998879027996454,0.9986835686587946,0.9910561528482069
0.0001449018150486199,0.9921071830366658,0.9915863654461134,0.9963496582445306,0.9954744594895316,0.9976876950915803,0.9971670202663108,0.9988438406467591,0.9986422457614955,0.9907754170446388
0.0001494502494606524,0.9918594357553657,0.9913222718953187,0.9962350752031931,0.9953324053180713,0.9976151122128293,0.9970780936959295,0.9988075487559536,0.9985996257229626,0.9904858699416406
0.00015414145817536446,0.9916039123789179,0.9910498893469366,0.9961168954712117,0.9951858922614407,0.9975402509697916,0.9969863757588268,0.9987701176516861,0.9985556678248176,0.9901872350458261
0.0001589799228450476,0.9913403688798789,0.9907689576934836,0.9959950061543174,0.9950347803731213,0.9974630398454329,0.9968917788374546,0.9987315115732178,0.9985103300704686,0.9898792271936855
0.00016397026580002066,0.9910685535769471,0.9904792086708073,0.9958692908150963,0.9948789253154144,0.9973834050779078,0.9967942125643129,0.9986916936370283,0.9984635691449856,0.9895615522802426
0.00016911725446448072,0.9907882068953161,0.9901803656028314,0.9957396293617645,0.9947181782217692,0.997301270590052,0.9966935837356671,0.998650625802012,0.9984153403737143,0.9892339069793903
0.0001744258059109661,0.9904990611195237,0.9898721431383726,0.9956058979335225,0.9945523855548125,0.9972165579167647,0.9965897962225577,0.9986082688326817,0.9983655976795925,0.9888959784554614
0.00017990099155778318,0.9902008401386871,0.989554246979774,0.9954679687823496,0.9943813889599384,0.9971291861300291,0.9964827508790294,0.9985645822619997,0.9983142935391246,0.988547444065876
0.00018554804201388438,0.9898932591837143,0.9892263736031149,0.9953257101510403,0.9942050251143207,0.9970390717616745,0.9963723454474746,0.9985195243525187,0.998261378936977,0.9881879710545601
0.00019137235207582554,0.9895760245564041,0.9888882099697405,0.9951789861474087,0.9940231255712105,0.9969461287236021,0.9962584744610167,0.998473052056653,0.9982068033191455,0.9878172162358927
0.00019737948588157686,0.9892488333501387,0.9885394332288449,0.9950276566146182,0.993835516599371,0.9968502682255769,0.9961410291428338,0.9984251209754162,0.9981505145446562,0.9874348256688011
0.00020357518222611075,0.988911373161831,0.9881797104108418,0.9948715769974227,0.9936420190174966,0.9967513986904493,0.996019897302329,0.9983756853160896,0.9980924588357453,0.9870404343208529
0.0002099653600438444,0.9885633217950025,0.9878086981112424,0.9947105982041452,0.9934424480234657,0.9966494256666751,0.9958949632280475,0.9983246978483717,0.9980325807264809,0.9866336657219072
0.00021655612406317558,0.9882043469536393,0.9874260421647585,0.9945445664644563,0.9932366130182653,0.9965442517381023,0.9957661075772384,0.9982721098593966,0.9979708230097675,0.9862141316070948
0.0002233537706385124,0.9878341059265079,0.987031377309334,0.9943733231826541,0.993024317424426,0.9964357764309737,0.9956332072619651,0.9982178711070092,0.9979071266826903,0.9857814315487942
0.00023036479376536942,0.9874522452617763,0.9866243268398123,0.9941967047862696,0.9928053584987959,0.9963238961179474,0.9954961353316417,0.9981619297719473,0.9978414308901437,0.9853351525772448
0.00023759589128427634,0.9870584004314966,0.9862045022509187,0.994014542570066,0.9925795271394776,0.9962085039191633,0.9953547608518984,0.9981042324081589,0.9977736728666882,0.9848748687895106
0.0002450539712794257,0.9866521954857753,0.9857715028692537,0.9938266625350967,0.9923466076867562,0.9960894896001584,0.9952089487796535,0.9980447238918498,0.997703787876586,0.9844001409464223
0.0002527461586781728,0.9862332426962104,0.9853249154739693,0.9936328852226503,0.9921063777178295,0.9959667394666156,0.9950585598342754,0.9979833473687191,0.9976317091519524,0.9839105160571301
0.0002606798020576923,0.985801142188384,0.9848643139057873,0.9934330255431869,0.9918586078351476,0.995840136255824,0.9949034503647184,0.9979200441997755,0.9975573678289694,0.98340552695096
0.00026886248066529427,0.9853554815629931,0.9843892586640335,0.9932268925997481,0.9916030614481768,0.995709559024692,0.994743472212498,0.9978547539051292,0.9974806928820931,0.9828846918361399
0.0002773020116591064,0.9848958355053415,0.9838992964913273,0.9930142895059211,0.9913394945483761,0.9955748830342898,0.9945784725703846,0.9977874141063541,0.9974016110561993,0.9823475138450746
0.0002860064575760393,0.9844217653828333,0.9833939599455732,0.9927950131981208,0.9910676554771898,0.9954359796307247,0.9944082938366783,0.9977179604667794,0.9973200467966017,0.9817934805657321
0.00029498413403416986,0.9839328188300802,0.9828727669588894,0.9925688542420237,0.9907872846868367,0.9952927161223938,0.994232773464934,0.9976463266301079,0.997235922176873,0.9812220635587987
0.0003042436176769002,0.9834285293213574,0.9823352203830973,0.9923355966328488,0.9904981144936832,0.99514495565323,0.9940517438089823,0.9975724441569328,0.9971491568243976,0.9806327178601352
0.00031379375436648246,0.9829084157299218,0.9817808075213939,0.9920950175895656,0.9901998688239714,0.9949925570721136,0.9938650319631201,0.9974962424593924,0.9970596678435975,0.980024881468201
0.0003236436676347358,0.9823719818738873,0.9812089996458093,0.9918468873425467,0.9898922629516786,0.9948353747981254,0.993672459597305,0.9974176487336968,0.99696736973674,0.9793979748159524
0.0003338027673990302,0.9818187160482754,0.980619251500063,0.991590968914639,0.9895750032282662,0.9946732586815858,0.9934738427872096,0.9973365878905979,0.9968721743222703,0.9787514002268136
0.000344280758951862,0.9812480905427947,0.9800110007873962,0.9913270178954412,0.9892477868040747,0.994506053860775,0.9932689918389699,0.9972529824836066,0.9967739906505753,0.9780845413543283
0.0003550876522326115,0.9806595611449969,0.9793836676429853,0.9910547822084832,0.9889103013411227,0.9943336006141202,0.9930577111084722,0.9971667526350343,0.9966727249171098,0.9773967626049512
0.0003662337713903373,0.9800525666283774,0.9787366540904991,0.9907740018711982,0.9885622247170442,0.9941557342077976,0.992839798815004,0.9970778159596085,0.996568280372798,0.9766874085436307
0.00037772976464674565,0.9794265282249816,0.9780693434823826,0.9904844087473835,0.9882032247199098,0.9939722847385557,0.9926150468490971,0.9969860874858337,0.9964605572316227,0.9759558032816562
0.00038958661446875597,0.9787808490821378,0.977381099923426,0.9901857262919881,0.9878329587336572,0.993783076971551,0.9923832405743915,0.9968914795747553,0.9963494525753205,0.9752012498463367
0.0004018156480603806,0.9781149137028188,0.9766712676771805,0.9898776692879373,0.98745107341386,0.9935879301732611,0.9921441586233248,0.9967939018362371,0.9962348602550867,0.974423029532036
0.00041442854818394187,0.9774280873692509,0.9759391705547766,0.9895599435747695,0.9870572043535456,0.9933866579389987,0.9918975726864726,0.9966932610425999,0.9961166707902003,0.9736204012320787
0.00042743736432096567,0.9767197155492795,0.9751841112856866,0.9892322457688685,0.9866509757387777,0.99317906801517,0.9916432472953313,0.9965894610395796,0.9959947712634698,0.972792600751075
0.0004408545241834121,0.9759891232850266,0.9744053708699787,0.9888942629749681,0.9862319999937056,0.9929649621158737,0.9913809395983578,0.9964824026543672,0.9958690452134042,0.971938840097155
0.000454692845586241,0.9752356145634332,0.973602207911609,0.9885456724887303,0.9857998774147729,0.9927441357338572,0.9911103991300527,0.9963719836009887,0.9957393725230047,0.9710583067536415
0.0004689655486926549,0.9744584716681476,0.9727738579322726,0.9881861414901035,0.985354195793783,0.9925163779454922,0.9908313675728754,0.9962580983824779,0.9956056293050692,0.9701501629296871
0.0004836862686437175,0.9736569545123347,0.9719195326653733,0.9878153267271388,0.9848945300294959,0.9922814712096985,0.9905435785117835,0.9961406381901385,0.9954676877839087,0.9692135447893745
0.0004988690685844119,0.9728302999519113,0.9710384193296223,0.9874328741900705,0.9844204417274363,0.9920391911605739,0.9902467571811608,0.9960194907995905,0.9953254161733563,0.9682475616588031
0.0005145284530985852,0.9719777210787173,0.9701296798818243,0.9870384187752829,0.9839314787875812,0.9917893063935769,0.989940620203916,0.9958945404635393,0.9951786785509537,0.9672512952106913
0.0005306793820656117,0.9710984064931759,0.9691924502483783,0.9866315839388711,0.9834271749795952,0.9915315782449677,0.9896248753225122,0.995765667801229,0.9950273347282024,0.9662237986260273
0.0005473372849520144,0.9701915195559006,0.9682258395350417,0.9862119813395731,0.9829070495052583,0.9912657605644845,0.9892992211216869,0.9956327496843701,0.9948712401167534,0.9651640957322883
0.0005645180755516966,0.9692561976178282,0.9672289292145074,0.9857792104706158,0.9823706065477454,0.9909915994808113,0.988963346742611,0.9954956591195291,0.9947102455904038,0.9640711801177732
0.0005822381671888661,0.9682915512283505,0.9662007722913504,0.9853328582802727,0.9818173348074029,0.9907088331598182,0.9886169315882429,0.9953542651268564,0.9945441973427823,0.962944014221653
0.0006005144883981759,0.9672966633209913,0.9651403924439218,0.9848724987807159,0.9812467070236526,0.9904171915552379,0.9882596450196051,0.9952084326149153,0.9943729367405776,0.9617815283992487
0.0006193644990970613,0.9662705883761618,0.9640467831427673,0.9843976926448604,0.9806581794826661,0.9901163961515907,0.9878911460427195,0.9950580222517111,0.9941963001721804,0.9605826199621934
0.0006388062072657209,0.9652123515604942,0.9629189067451769,0.9839079867908471,0.9800511915104323,0.9898061596990897,0.9875110829859374,0.9949028903315471,0.9940141188915903,0.9593461521930584
0.0006588581861506816,0.9641209478423591,0.9617556935654801,0.983402913953793,0.9794251649508441,0.9894861859403442,0.9871190931673629,0.9947428886378338,0.9938262188574477,0.9580709533341306
0.0006795395920083762,0.9629953410830737,0.9605560409207496,0.9828819922444213,0.9787795036284265,0.9891561693285291,0.9867148025521044,0.9945778643014951,0.9936324205670312,0.9567558155499848
0.0007008701824056901,0.961834463103414,0.9593188121515721,0.9823447246942396,0.9781135927953213,0.9888157947368109,0.9862978253990438,0.9944076596549908,0.9934325388850763,0.9553994938636087
0.0007228703350949571,0.9606372127250093,0.9580428356176051,0.9817905987868527,0.97742679856215,0.9884647371587723,0.9858677638968285,0.9942321120817851,0.9932263828672451,0.9540007050658239
0.0007455610674814368,0.9594024547862476,0.9567269036676738,0.9812190859750014,0.9767184673123607,0.9881026613995204,0.9854242077887818,0.9940510538610113,0.9930137555780879,0.9525581265978305
0.0007689640567018715,0.9581290191323478,0.9553697715841899,0.9806296411829514,0.9759879250996786,0.9877292217572528,0.9849667339864081,0.993864312007367,0.9927944539033268,0.9510703954067522
0.0007931016603333056,0.9568156995792622,0.9539701565017513,0.9800217022938169,0.9752344770282779,0.9873440616949378,0.9844949061711797,0.9936717081059623,0.9925682683562855,0.9495361067741338
0.0008179969377519475,0.9554612528511608,0.9525267362998251,0.9793946896213765,0.9744574066152847,0.9869468135018505,0.9840082743842758,0.9934730581419515,0.9923349828782841,0.9479538131173847
0.0008436736721624848,0.9540643974912331,0.9510381484694858,0.9787480053659838,0.9736559751352382,0.9865370979446563,0.9835063746039382,0.9932681723249112,0.9920943746328219,0.9463220227643223
0.0008701563933188908,0.9526238127456486,0.9495029889542653,0.9780810330541173,0.9728294209461327,0.9861145239076964,0.9829887283101041,0.993056854907665,0.9918462137933468,0.9446391987009769
0.0008974704009584346,0.9511381374205371,0.9479198109652495,0.9773931369611312,0.971976958796677,0.9856786880222158,0.9824548420359704,0.9928389039994427,0.9915902633244226,0.942903757292992
0.0009256417889712782,0.9496059687119516,0.9462871237706609,0.9766836615167637,0.9710977791144125,0.9852291742841596,0.9819042069061411,0.9926141113732287,0.9913262787560941,0.9411140669810836
0.0009546974703287523,0.9480258610088029,0.9446033914602784,0.9759519306929438,0.9701910472743419,0.9847655536601851,0.981336298160995,0.9923822622670553,0.9910540079512415,0.939268446951089
0.0009846652027941233,0.9463963246689134,0.9428670316851636,0.975197247373436,0.9692559028477422,0.9842873836816194,0.9807505746669141,0.9921431351790975,0.9907731908657071,0.9373651657793957
0.001015573615440418,0.9447158247683547,0.941076414373308,0.9744188927048397,0.968291458830845,0.9837942080259172,0.9801464784120145,0.9918965016563419,0.9904835593009816,0.9354024400546264
0.0010474522360006335,0.942982779824413,0.9392298604219841,0.9736161254285033,0.9672968008530909,0.9832855560853284,0.979523433986997,0.9916421260767119,0.9901848366492273,0.9333784329767176
0.0010803315190764673,0.9411955604926072,0.9373256403677331,0.972788181192847,0.9662709863646899,0.9827609425223605,0.9788808480507533,0.9913797654242867,0.9898767376303986,0.9312912529346992
0.0011142428752325105,0.9393524882383398,0.9353619730351451,0.9719342718456336,0.9652130438032449,0.9822198668116763,0.9782181087803473,0.9911091690576166,0.9895589680212294,0.9291389520647774
0.0011492187010036998,0.9374518339839253,0.9333370241658047,0.971053584705697,0.9641219717392312,0.9816618127680453,0.9775345853050016,0.990830078470721,0.9892312243758485,0.9269195247905548
0.0011852924098447013,0.9354918167318875,0.9312489050290029,0.9701452818136542,0.9629967380001672,0.9810862480599147,0.9768296271237019,0.9905422270466795,0.9888931937377583,0.9246309063475512
0.001222498464050783,0.9334706021656611,0.9290956710161172,0.9692084991611291,0.9618362787733338,0.9804926237082526,0.9761025635060452,0.9902453398035165,0.9885445533429399,0.9222709712945343
0.0012608724076806801,0.931386301228995,0.9268753202208537,0.9682423458979738,0.9606394976869914,0.9798803735701959,0.9753527028759629,0.9899391331321862,0.9881849703138065,0.9198375320145264
0.0013004509005128978,0.9292369686856582,0.924585792007889,0.96724590351708,0.9594052648700483,0.9792489138071236,0.9745793321779327,0.9896233145263724,0.9878141013437447,0.9173283372088061
0.001341271753067898,0.9270206016612732,0.9222249655728386,0.9662182250162421,0.9581324159902432,0.9785976423366939,0.9737817162253212,0.9892975823039121,0.9874315923719638,0.9147410703876726
0.0013833739627296213,0.9247351381694486,0.9197906584968973,0.9651583340366684,0.9568197512709543,0.9779259382684334,0.9729590970304928,0.9889616253195026,0.9870370782483731,0.912073348362278
0.0014267977510008583,0.9223784556246853,0.9172806252999662,0.9640652239776719,0.9554660344868345,0.9772331613224187,0.972110693116326,0.9886151226685456,0.9866301823881944,0.909322719742413
0.0014715846019280562,0.9199483693449506,0.914692555996626,0.9629378570871031,0.9540699919385693,0.9765186512306087,0.971235698808799,0.9882577433817142,0.9862105164160181,0.9064866634457823
0.001517777301732271,0.9174426310471996,0.9120240746598792,0.9617751635271331,0.9526303114071594,0.9757817271203634,0.9703332835103136,0.9878891461101121,0.9857776797989982,0.9035625872250314
0.0015654199796841287,0.914858927339627,0.9092727379982526,0.9605760404149605,0.9511456410882404,0.9750216868797081,0.9694025909534378,0.9875089788006092,0.9853312594688761,0.9005478262195786
0.0016145581502618365,0.9121948782149257,0.9064360339525734,0.9593393508381143,0.9496145885070995,0.9742378065038328,0.9684427384347789,0.9871168783611528,0.984870829432518,0.8974396415402276
0.0016652387566325328,0.9094480355494341,0.9035113803195356,0.9580639228439694,0.9480357194151812,0.9734293394224103,0.9674528160287007,0.9867124703157032,0.9843959503706462,0.8942352188954931
0.0017175102154984984,0.9066158816137045,0.9004961234100793,0.9567485484032137,0.9464075566690603,0.9725955158072027,0.9664318857806525,0.9862953684484925,0.9839061692244319,0.8909316672697204
0.0017714224633510844,0.9036958276007143,0.8973875367516027,0.9553919823469667,0.9447285790930251,0.9717355418595294,0.9653789808798803,0.9858651744372974,0.9834010187696166,0.8875260176642774
0.0018270270041765397,0.9006852121787928,0.8941828198441423,0.9539929412773571,0.9429972203266528,0.9708485990770755,0.9642931048113403,0.9854214774754031,0.9828800171778277,0.8840152219144937
0.0018843769586593113,0.8975813000771891,0.8908790969818909,0.9525501024513781,0.9412118676589541,0.9699338434995991,0.9631732304866801,0.9849638538819038,0.9823426675647279,0.880396151596539
0.001943527114929827,0.8943812807132121,0.8874734161528224,0.951062102637928,0.9393708608509751,0.9689904049330217,0.9620182993541772,0.9844918666999937,0.981788457524663,0.8766655970401349
0.002004533980905239,0.8910822668709975,0.8839627480307087,0.949527536947993,0.9374724909489851,0.9680173861514788,0.9608272204876106,0.9840050652829369,0.981216858651445,0.8728202664649058
0.0020674558382731316,0.8876812934431513,0.880343985075555,0.9479449576380243,0.9355149990907461,0.9670138620767984,0.9595988696540659,0.983502984867313,0.9806273260449062,0.8688567852602648
0.002132352798169761,0.8841753162479232,0.8766139407603788,0.9463128728866381,0.9334965753077036,0.9659788789350129,0.9583320883607723,0.9829851461331863,0.9800192978028704,0.864771695431131
0.0021992868586060287,0.8805612109360644,0.8727693489444085,0.9446297455448698,0.9314153573263486,0.9649114533894072,0.9570256828811281,0.9824510547508093,0.9793921944981614,0.8605614552343772
0.0022683219636960386,0.8768357720032377,0.8688068634151641,0.9428939918603391,0.9292694293724583,0.9638105716496784,0.9556784232601687,0.9819002009135113,0.9787454186402939,0.8562224390338881
0.0023395240647448245,0.8729957119257343,0.8647230576245525,0.941103980175797,0.9270568209824236,0.9626751885568006,0.954289042299827,0.9813320588563046,0.9780783541214553,0.8517509374053822
0.0024129611832536097,0.8690376604393742,0.8605144246471071,0.9392580296026677,0.924775505826443,0.9615042266431552,0.9528562345244436,0.9807460863598935,0.977390365646428,0.8471431575258751
0.0024887034759027865,0.8649581639838053,0.8561773773918453,0.9373544086703862,0.9224234005489894,0.9602965751675795,0.9513786551271196,0.9801417242396004,0.9766807981460648,0.8423952238867833
0.0025668233015746947,0.8607536853370835,0.8517082491029841,0.9353913339524594,0.91999836363266,0.9590510891249717,0.9498549188976303,0.979518395818836,0.9759489761739498,0.8375031793743365
0.0026473952904802296,0.856420603468321,0.8471032941889628,0.9333669686704543,0.9174981942923129,0.9577665882301036,0.9482835991327887,0.9788755063866498,0.9751942032858842,0.8324629867661775
0.002730496415455323,0.8519552136395203,0.8423586894239761,0.9312794212772729,0.9149206314072592,0.9564418558754006,0.946663226530316,0.9782124426389814,0.9744157614018244,0.8272705306989345
0.002816206065495395,0.8473537277913716,0.8374705355715556,0.9291267440213635,0.9122633525002832,0.9550756380623995,0.9449922880674755,0.9775285721030714,0.9736129101499212,0.8219216201681593
0.002904606121598047,0.8426122752519496,0.8324348594857625,0.926906931493802,0.9095239727733486,0.9536666423067233,0.9432692258659551,0.9768232425447267,0.9727848861923085,0.8164119916295357
0.002995781034986427,0.8377269038118699,0.8272476167523549,0.9246179191604634,0.9067000442110764,0.9522135365164223,0.9414924360447073,0.9760957813578174,0.9719309025323085,0.8107373127787105
0.0030898179077880174,0.8326935812146973,0.8219046949399983,0.9222575818818909,0.9037890547644815,0.9507149478436011,0.9396602675627673,0.975345494935688,0.9710501478027156,0.8048931870967161
0.00318680657624591,0.8275081971172527,0.8164019175403124,0.9198237324238246,0.9007884276289815,0.9491694615093527,0.9377710210543423,0.9745716680239407,0.970141785534865,0.7988751592588462
0.003286839696542056,0.822166565581106,0.8107350486854684,0.9173141199618094,0.8976955206324433,0.9475756196020525,0.9358229476588337,0.9737735630541144,0.9692049534081755,0.7926787215172562
0.003390012833314499,0.8166644281639904,0.8048997987433502,0.9147264285837794,0.8945076257509813,0.9459319198492242,0.9338142478488287,0.9729504194578426,0.9682387624799162,0.7862993211817213
0.0034964245509531353,0.810997457688339,0.798891830903202,0.9120582757950477,0.8912219687724341,0.9442368143632243,0.9317430702595308,0.972101452960938,0.9672422963949368,0.7797323693391912
0.0036061765077612298,0.8051612627737227,0.7927067688794663,0.9093072110307402,0.887835709129911,0.9424887083611773,0.9296075105235689,0.9712258548570022,0.9662146105751577,0.7729732509713783
0.0037193735530726426,0.7991513932308375,0.7863402058784776,0.9064707141813712,0.8843459399306243,0.9406859588596818,0.9274056101156846,0.9703227912600122,0.9651547313886356,0.7660173366510217
0.003836123827417536,0.7929633464270763,0.7797877149922622,0.9035461941379939,0.8807496882083833,0.938826873344981,0.925135355212363,0.9693914023354518,0.9640616552980699,0.7588599960222134
0.003956538865832268,0.786592574747845,0.7730448612063113,0.9005309873642043,0.8770439154317333,0.9369097084194522,0.9227946755721715,0.968430801509504,0.9629343479886525,0.7514966132988529
0.004080733704412152,0.7800344942939612,0.7661072152344801,0.8974223565031683,0.8732255183038141,0.9349326684254698,0.9203814434433034,0.9674400746558304,0.9617717434752232,0.7439226050487029
0.004208826990208893,0.7732844949740071,0.7589703694247948,0.8942174890288752,0.8692913298946727,0.9328939040478834,0.9178934725056622,0.9664182792594695,0.9605727431887511,0.7361334405695842
0.004340941094577663,0.7663379521718929,0.7516299560158571,0.8909134959519681,0.8652381211521052,0.9307915108966321,0.9153285168557679,0.9653644435574288,0.9593362150422285,0.7281246652101664
0.00447720223008213,0.7591902401945418,0.7440816680657941,0.8875074105917317,0.8610626028432007,0.928623528071228,0.9126842700438075,0.964277565655495,0.9580609924761397,0.7198919270420486
0.004617740571069103,0.7518367477332427,0.7363212834257321,0.8839961874272692,0.8567614279858102,0.9263879367091896,0.9099583641733355,0.9631566126208682,0.9567458734837608,0.7114310073542927
0.004762690378027989,0.7442728956055215,0.7283446921893781,0.8803767010424258,0.8523311948372697,0.9240826585207904,0.9071483690754566,0.9620005195502075,0.9553896196166394,0.7027378555186362
0.004912190125853854,0.7364941570833607,0.7201479281217175,0.8766457451808,0.847768450517143,0.9217055543128851,0.904251791570793,0.960808188612684,0.9539909549707056,0.6938086288663925
0.00506638263613665,0.7284960811593919,0.7117272046561203,0.8728000319291015,0.8430696953517329,0.9192544225049756,0.9012660748342382,0.9595784880677253,0.9525485651536212,0.6846397383305886
0.005225415213602956,0.72027431915678,0.7030789561541189,0.8688361910493142,0.8382313880409782,0.916726997641125,0.8981885978793556,0.9583102512570911,0.9510610962340599,0.6752279007444826
0.0053894397868406016,0.7118246551528167,0.694199885251011,0.8647507694825208,0.8332499517635393,0.914120948901847,0.8950166751814357,0.9570022755710065,0.9495271536738321,0.665570198857402
0.005558613053440595,0.7031430407630834,0.6850870172701478,0.8605402310499938,0.8281217813539107,0.9114338786206595,0.8917475564606098,0.9556533213881155,0.9479453012438849,0.6556641503403584
0.005733096629695034,0.6942256349255695,0.6757377628887904,0.8562009563801454,0.822843251706941,0.9086633208106085,0.8883784266491704,0.9542621109890436,0.9463140599254507,0.6455077873203725
0.005913057204993992,0.6850688494363342,0.6661499904918207,0.8517292430933582,0.8174107275911727,0.9058067397067828,0.8849064060703378,0.9528273274434439,0.9446319067978021,0.6350997483220521
0.006098666701068884,0.6756694011254848,0.6563221099747769,0.8471213062804998,0.811820575084121,0.902861528331601,0.8813285508592552,0.9513476134704402,0.9428972739143455,0.6244393849337085
0.00629010243623446,0.6660243717314964,0.6462531701809823,0.8423732793151896,0.8060691748816713,0.8998250070905287,0.8776418536610296,0.9498215702724803,0.9411085471690409,0.613526886090378
0.0064875472947862915,0.6561312767427362,0.6359429727174111,0.8374812150446784,0.800152937782549,0.8966944224068338,0.8738432446452983,0.9482477563426576,0.9392640651554522,0.6023634236325064
0.0066911899017156355,0.64598814474061,0.6253922056478309,0.83244108740958,0.7940683227105774,0.8934669454050695,0.8699295928821128,0.9466246862457107,0.9373621180210802,0.5909513238393943
0.006901224802908531,0.635593609117175,0.6146026015976428,0.8272487935487477,0.7878118577169995,0.890139670654153,0.8658977081301575,0.9449508293729472,0.9354009463199987,0.5792942710784641
0.007117852651001319,0.6249470144771422,0.6035771262612986,0.8219001564524402,0.7813801645097066,0.886709614982248,0.8617443430954967,0.9432246086715254,0.9333787398672663,0.567397551758091
0.00734128039707012,0.6140485406070378,0.5923202054056572,0.8163909282346261,0.7747699871968056,0.883173716377115,0.8574661962275119,0.9414443993486109,0.9312936365990391,0.555268349756869
0.007571721488337401,0.6028993476575077,0.5808380015917716,0.8107167941040201,0.7679782261263328,0.8795288329872692,0.8530599151286491,0.939608527551111,0.9291437214428765,0.5429161089957902
0.007809396072084501,0.5915017472204913,0.5691387566722071,0.8048733771233582,0.7610019779815435,0.8757717422410832,0.8485221006665018,0.937715269021838,0.9269270252032947,0.5303529858396328
0.008054531205964933,0.5798594054181996,0.5572332238521001,0.7988562438576838,0.7538385837038976,0.8718991401030517,0.8438493118910964,0.9357628477331605,0.9246415234683244,0.517594425475817
0.008307361074919358,0.5679775861571614,0.545135226368606,0.7926609110252376,0.7464856864602151,0.867907640488696,0.8390380718778218,0.9337494344994052,0.922285135543526,0.5046599161674958
0.008568127214899485,0.555863445669431,0.5328624035077735,0.7862828532792107,0.7389413029404394,0.8637937748621471,0.8340848746382542,0.9316731455695072,0.9198557234206075,0.4915740116603701
0.008837078743614602,0.543526393929857,0.5204372514869566,0.7797175122654052,0.7312039131961828,0.8595539920432965,0.8289861932676964,0.9295320412016888,0.9173510907869901,0.47836778508737604
0.009114472598521188,0.530978545512004,0.5078886689255901,0.772960307120126,0.7232725781145785,0.8551846582545832,0.8237384895612614,0.9273241242222287,0.9147689821079282,0.46508104253770816
0.009400573782282973,0.5182352938232178,0.49525447845122567,0.7660066465948493,0.7151471025466664,0.8506820574410766,0.8183382252806775,0.9250473385707302,0.9121070817116589,0.45176606442678785
0.00969565561593592,0.5053160622436942,0.4825862607990957,0.7588519430199308,0.7068282894679885,0.8460423919014987,0.812781875589672,0.9226995678346488,0.9093630130440009,0.4384951929194408
0.01,0.49224532172751906,0.46996294841192077,0.7514916283494555,0.6983184732213086,0.8412617832723359,0.8070659450763603,0.9202786337762768,0.9065343379189427,0.42538577707786945
0.010313897683787217,0.4790540366543851,0.4575295115604355,0.7439211725641268,0.6896228815795694,0.8363362739122304,0.8011869878340604,0.9177822948558206,0.9036185559292191,0.41264010737302526
0.010637648543163132,0.46578186322078297,0.4453441656669598,0.736136104749872,0.680746310482982,0.8312618287395355,0.7951416272211072,0.9152082447547352,0.9006131039577248,0.4002822752540657
0.01097156186702727,0.4524808564924602,0.4334090062709224,0.7281320372178077,0.6716933284203757,0.8260343375823098,0.7889265814719947,0.9125541109040364,0.8975153558271136,0.3883004748493947
0.01131595665278607,0.4392229498742953,0.421725447409804,0.7199046930879986,0.6624695010299755,0.8206496181072677,0.7825386951382232,0.9098174530229626,0.8943226221133144,0.3766832595177122
0.01167116191110068,0.42612372926874753,0.4102942684962531,0.7114499378270361,0.6530814038255975,0.8151034194023582,0.7759749748906779,0.9069957616740508,0.8910321501427283,0.365419530912438
0.012037516980200688,0.4133886240795612,0.3991156606425638,0.7027638153104544,0.6435366175740134,0.8093914262969341,0.769232631127358,0.9040864568414863,0.887641124201387,0.3544985283788542
0.012415371850064116,0.4010414245777295,0.38818927206512,0.6938425890786954,0.633843705824827,0.8035092645139553,0.7623091258043109,0.901086886540456,0.8841466659869763,0.3439098186738387
0.01280508749677333,0.3890699067300024,0.377514252266539,0.6846827895741217,0.6240121747762178,0.7974525067606665,0.7552022266675416,0.8979943254662254,0.8805458353386957,0.33364328599836596
0.013207036227366312,0.37746263367809646,0.3670892947523548,0.6752812682921812,0.6140524163127637,0.7912166798778157,0.747910067730484,0.8948059736927159,0.8768356312846274,0.32368912233325264
0.013621602035512726,0.36620851653082603,0.35691267809213595,0.6656352599599884,0.6039756356377369,0.7847972731831068,0.7404312154272329,0.8915189554316,0.8730129934517155,0.31403781806891345
0.014049180968354592,0.3552968037701201,0.3469823051820264,0.6557424540807303,0.5937937654127481,0.7781897481624779,0.7327647394012615,0.8881303178642636,0.8690748038897282,0.30468015292017503
0.014490181504861989,0.3447170709793131,0.33729574060708234,0.6456010774668246,0.5835193686930303,0.7713895496834139,0.7249102863995541,0.8846370300604778,0.8650178893679501,0.295607187117466
0.014945024946065241,0.33445921088389774,0.3278502460377333,0.6352099897487524,0.573165533197544,0.7643921189282812,0.7168681552771847,0.8810359819993188,0.8608390242119949,0.2868102528659685
0.015414145817536445,0.32451342369522096,0.318642813625613,0.6245687943185319,0.5627457595791754,0.75719290827326,0.708639370724048,0.8773239837097161,0.8565349337584346,0.2782809460645686
0.01589799228450476,0.3148702077478999,0.30967019739025947,0.6136779677882913,0.5522738463690372,0.7497873983705188,0.7002257530463452,0.8734977645501111,0.8521022985173531,0.27001111827669233
0.016397026580002066,0.3055203504220072,0.3009289426102075,0.6025390118766458,0.5417637741736675,0.7421711177287698,0.6916299812041138,0.8695539726490293,0.847537759148048,0.2619928689453572
0.016911725446448072,0.29645491934135393,0.2924154132501875,0.5911546327714076,0.5312295915222454,0.734339665131363,0.6828556463422215,0.8654891745309616,0.8428379223719111,0.25421853784499887
0.017442580591096612,0.28766525383945957,0.28412581747093557,0.5795289546009746,0.5206853045123548,0.7262887352830234,0.6739072932600559,0.8612998549548702,0.8379993679700767,0.24668069776285956
0.01799009915577832,0.2791429566850514,0.2760562312798808,0.5676677759100006,0.5101447721074445,0.7180141481379866,0.6647904476324994,0.8569824169958855,0.8330186570433036,0.23937214740294555
0.01855480420138844,0.27087988605918895,0.2682026203900835,0.5555788813613053,0.4996216086161972,0.7095118824359152,0.6555116272959312,0.852533182404407,0.8278923417493864,0.23228590450577188
0.019137235207582554,0.2628681477763429,0.2605608603616126,0.5432724259371895,0.4891290945508975,0.7007781140604529,0.6460783365113139,0.847948392280914,0.8226169767804639,0.22541519917731928
0.019737948588157687,0.2551000877419976,0.2531267551043726,0.5307614168841838,0.47868009673347806,0.69180925994245,0.6364990427693274,0.8432242081093904,0.8171891329001886,0.21875346742082735
0.020357518222611073,0.24756828463956576,0.24589605382451066,0.5180623318143596,0.4682869982062013,0.6826020283606299,0.6267831363655842,0.8383567131974391,0.8116054129264042,0.21229434486524265
0.02099653600438444,0.24026554283962734,0.2388644664982393,0.5051959343860142,0.4579616382180228,0.673153476653504,0.6169408736055981,0.8333419145769764,0.8058624706169786,0.20603166068432724
0.021655612406317557,0.2331848855247153,0.23202767795739368,0.4921883921025741,0.4477152623037576,0.6634610775564338,0.6069833050635307,0.8281757454259607,0.7999570329850237,0.19995943170061597
0.02233537706385124,0.22631954802307425,0.2253813606705575,0.4790728892035002,0.43755848225501265,0.6535227956291351,0.5969221907884122,0.8228540680790414,0.7938859266244715,0.1940718566685853
0.023036479376536943,0.219662971345023,0.21892118630228297,0.46589213264343093,0.42750124560085856,0.6433371755583468,0.5867699047085061,0.8173726777033853,0.7876461086513306,0.1883633107315706
0.023759589128427634,0.21320879591573963,0.2126428361309868,0.45270271739212525,0.41755281407215844,0.6329034445315631,0.576539330720244,0.8117273067254802,0.7812347028419088,0.18282834004713241
0.02450539712794257,0.20695085549847753,0.20654201040364756,0.43958443947495923,0.40772175041455644,0.6222216314145338,0.5662437530630801,0.8059136301055052,0.7746490414586548,0.1774616565757324
0.02527461586781728,0.2008831713024044,0.2006144367025912,0.42667585722172763,0.3980159128387032,0.6112927061773085,0.555896743583312,0.7999272715682129,0.7678867130829102,0.17225813302773807
0.026067980205769226,0.19499994626942802,0.19485587739652538,0.414188955638667,0.3884424563488799,0.6001187439749844,0.5455120483917653,0.7937638109132942,0.760945616514667,0.16721279796392396
0.02688624806652943,0.18929555953454677,0.18926213624466606,0.4020816303455784,0.3790078401690663,0.5887031196135433,0.5351034762393102,0.7874187925443447,0.753824020456239,0.16232083104478393
0.027730201165910642,0.18376456105442837,0.18382906421934933,0.39034231383129797,0.36971784048471606,0.5770507399968358,0.5246847906894838,0.7808877353740131,0.7465206282852215,0.1575775584241126
0.02860064575760393,0.1784016663990768,0.17855256460902455,0.37895979009029895,0.36057756773525984,0.5651683248480205,0.5142696078785388,0.774166144284241,0.7390346467700574,0.1529784482824489
0.029498413403416985,0.17320175170160826,0.17342859745999792,0.367923183903702,0.3515914877229323,0.5530647500160041,0.5038713013384901,0.7672495233451057,0.7313658571260575,0.14851910649611041
0.03042436176769002,0.16815984876130363,0.1684531834118151,0.3572219504456014,0.34276344584464596,0.5407514738716895,0.49350291503496724,0.7601333910243762,0.7235146863934278,0.14419527243767566
0.031379375436648246,0.16327114029525305,0.1636224069777389,0.34684586520476374,0.3340966938022272,0.5282430772490387,0.48317708545307614,0.7528132976531472,0.7154822767841538,0.14000281490389524
0.03236436676347358,0.15853095533404848,0.15893241931844557,0.33678501421205626,0.3255939181998437,0.5155579641753057,0.47290597326258227,0.7452848454518721,0.7072705504285888,0.13593772816713695
0.03338027673990302,0.15393476475711879,0.15437944055382813,0.3270297845642517,0.31725727049363117,0.5027193007249994,0.46270120481711596,0.7375437114668967,0.698882266882106,0.13199612814658557
0.0344280758951862,0.14947817696343269,0.14995976165469352,0.3175708552351377,0.30908839781554903,0.48975632751717907,0.452573823496754,0.7295856738216804,0.6903210708405262,0.12817424869553182
0.03550876522326115,0.14515693367342716,0.1456697459531613,0.3083991881651362,0.3010884742498784,0.4767063056268679,0.4425342506926769,0.721406641751199,0.6815915277587979,0.12446843800119779
0.03662337713903373,0.14096690585813942,0.14150583030774758,0.29950601962090034,0.2932582321953631,0.46361765984670633,0.43259225605802876,0.7130026899648854,0.6726991454547975,0.1208751550936508
0.03777297646467456,0.13690408979164562,0.13746452595642128,0.2908828518166114,0.2855979934979132,0.45055579666934076,0.4227569365102348,0.7043700979760085,0.6636503802815009,0.11739096646046229
0.0389586614468756,0.132964603223024,0.1335424190883866,0.28252144478895186,0.2781077000874414,0.437617012574888,0.4130367033651772,0.6955053951475946,0.6544526270300463,0.11401254276386955
0.040181564806038066,0.12914468166417517,0.12973617116294692,0.2744138085179692,0.2707869438973628,0.4250024578978595,0.4034392769101044,0.686405412342147,0.6451141923429671,0.11073665565729454
0.04144285481839419,0.12544067478994195,0.12604251900155805,0.26655219528627805,0.26363499588633865,0.4128420020602693,0.3939716876766855,0.6770673412315241,0.635644252030608,0.10756017469816932
0.04274373643209657,0.12184904294707757,0.12245827467706745,0.25892909226927413,0.2566508340188989,0.40105047463724286,0.3846402836545141,0.667488802533847,0.6260527932573308,0.10448006435410803
0.04408545241834121,0.11836635376871502,0.11898032522216608,0.2515372143492586,0.24983317009466588,0.3896166068178857,0.3754507426848879,0.657667924709136,0.6163505430668081,0.10149338109955537
0.0454692845586241,0.1149892788910894,0.11560563217723971,0.2443694971465731,0.2431804753451308,0.3785294712241432,0.3664080892910867,0.6476034349824132,0.6065488851247351,0.09859727060012607
0.04689655486926549,0.11171459076936383,0.11233123099609336,0.23741909026106284,0.23669100474248883,0.367778471456168,0.35751671523114614,0.6372947649974705,0.5966597668586733,0.09578896498193384
0.04836862686437175,0.10853915958950099,0.1091542303264305,0.23067935071737689,0.23036281998714334,0.35735333195295615,0.34878040309901565,0.6267421739725404,0.5866955993631887,0.0930657801832887
0.04988690685844119,0.10545995027321604,0.10607181118049341,0.22414383660781023,0.22419381115938927,0.34724408815851354,0.34020235234714835,0.6159468929835881,0.576669152516289,0.09042511338621922
0.051452845309858525,0.10247401957313247,0.10308122600989998,0.2178063009265804,0.2181817170367513,0.33744107698410136,0.331785207155423,0.6049112950208604,0.5665934477291167,0.08786444052535208
0.05306793820656117,0.09957851325534925,0.10017979769745151,0.21166068558960996,0.21232414409176936,0.32793492755738984,0.3235310856257752,0.5936390968706178,0.5564816506383355,0.08538131387175504
0.054733728495201445,0.09677066336670934,0.09736491847751323,0.2057011156340637,0.20661858419593654,0.3187165522496229,0.31544160983716985,0.5821356008567758,0.5463469658659557,0.08297335968941906
0.05645180755516965,0.09404778558414104,0.09463404879549396,0.19992189359205795,0.20106243106430244,0.30977713797215334,0.30751793635021935,0.5704079873449384,0.5362025357322693,0.08063827596212504
0.0582238167188866,0.0914072766435187,0.09198471611595788,0.1943174940331239,0.19565299548217593,0.3011081377339679,0.2997607868036764,0.5584656731818116,0.5260613445318774,0.07837383018850674
0.06005144883981759,0.08884661184556715,0.08941451368798747,0.18888255827016665,0.1903875193606568,0.29270126245206446,0.292170478295397,0.5463207578217183,0.5159361296871358,0.0761778572431855
0.06193644990970613,0.0863633426364046,0.08692109927557627,0.1836118892238139,0.1852631886715926,0.28454847300678254,0.2847469532875719,0.5339885894380276,0.5058393007926167,0.07404825730191507
0.0638806207265721,0.08395509426039044,0.08450219386006201,0.17850044644020044,0.18027714531522301,0.27664197253441797,0.27748980881967766,0.5214885010459526,0.4957828672708575,0.07198299382873476
0.06588581861506816,0.081619563483011,0.08215558032089897,0.17354334125737458,0.17542649797538495,0.2689741989496767,0.270398324852458,0.5088447982382017,0.4857783750836871,0.06998009162318777
0.06795395920083762,0.07935451638160436,0.0798791021004253,0.1687358321156569,0.17070833201790764,0.26153781769073775,0.26347149160226735,0.4960881405673731,0.4758368526921537,0.0680376349257178
0.07008701824056901,0.07715778620178601,0.07767066185768462,0.1640733200074127,0.1661197184878494,0.25432571467990367,0.25670803575727424,0.4832575854947472,0.4659687662364505,0.06615376557941176
0.07228703350949571,0.07502727127750176,0.07552822011582129,0.1595513440618334,0.16165772226065342,0.2473309894930204,0.2501064454954667,0.4704038656044491,0.4561839837179891,0.06432668124630932
0.07455610674814368,0.07296093301269173,0.0734497939070714,0.15516557726044547,0.15731940940124928,0.24054694873104135,0.24366499424929333,0.4575953288782347,0.446491747809828,0.06255463367655097
0.07689640567018716,0.0709567939226085,0.07143345541892122,0.15091182227919236,0.15310185378368293,0.23396709958730263,0.23738176318330803,0.44493125284144164,0.43690065679840207,0.060835927028686315
0.07931016603333056,0.0690129357328871,0.06947733064459118,0.14678600745304718,0.1490021430221254,0.2275851436042558,0.2312546623696332,0.43259237645289095,0.4274186530671998,0.059168916239511204
0.08179969377519475,0.0671274975345195,0.06757959804062875,0.14278418285923458,0.14501738376214704,0.22139497061358465,0.22528145066165223,0.4208918593755661,0.41805301846910253,0.057552005441849914
0.08436736721624849,0.06529867399293789,0.06573848719405083,0.13890251651524602,0.14114470637902274,0.2153906528538001,0.21945975427935327,0.4095572465656431,0.40881037589546443,0.05598364642874227
0.08701563933188908,0.06352471360946217,0.06395227750116672,0.13513729068794372,0.13738126912760198,0.2095664392595774,0.21378708413045458,0.398562564597879,0.3996966963332833,0.054462337162539905
0.08974704009584346,0.06180391703341521,0.0622192968599287,0.13148489831014853,0.1337242617859832,0.20391674991725403,0.20826085190006483,0.38789727803796714,0.3907173107035295,0.052986620327456824
0.09256417889712783,0.060134635423257865,0.060537920377403,0.12794183950121127,0.13017090883291166,0.198436170681067,0.20287838494845936,0.3775511641977076,0.3818769257905063,0.05155508192416137
0.09546974703287524,0.05851526885514045,0.05890656909371937,0.12450471818816042,0.12671847219650023,0.19311944794485494,0.19763694006176236,0.3675143032555546,0.373179643600798,0.05016634990503459
0.09846652027941233,0.05694426477731287,0.057323708723649655,0.12117023882411608,0.12336425360958536,0.18796148356409625,0.1925337161041758,0.357777068660302,0.364628983528035,0.04881909284875936
0.10155736154404178,0.055420116508877446,0.05578784841677362,0.11793520320074884,0.12010559660478913,0.18295732992329508,0.18756586562304134,0.34833011780845047,0.3562279067437398,0.047512018672940456
0.10474522360006334,0.053941361781411436,0.054297539537019636,0.11479650735165256,0.11693988818017756,0.1781021851438636,0.18273050545966968,0.3391643829860572,0.3479788422826918,0.04624387338349229
0.10803315190764673,0.05250658132202537,0.05285137446221283,0.11175113854358341,0.11386456016430817,0.1733913884277794,0.1780247264196576,0.330271062566112,0.3398837143416182,0.04501343985956545
0.11142428752325105,0.05111439747646377,0.05144798540412331,0.10879617235260289,0.11087709030743559,0.16882041553242638,0.1734456020564976,0.3216416124527277,0.33194397036102014,0.0438195366728165
0.11492187010036997,0.049763472870891896,0.05008604324938306,0.10592876982224064,0.10797500312372013,0.1643848743721512,0.168990196621777,0.313267737763662,0.3241606095102933,0.04266101693985892
0.11852924098447012,0.04845250911104993,0.04876425642152596,0.10314617470087367,0.10515587050744593,0.16008050074218744,0.16465557223428728,0.3051413847429106,0.3165342112450077,0.04153676720676397
0.12224984640507831,0.04718024551749189,0.047481369764307155,0.10044571075559316,0.10241731214452049,0.15590315416071848,0.1604387953190076,0.2972547328953379,0.3090649636515365,0.04044570636451217
0.12608724076806802,0.04594545789566162,0.04623616344636617,0.09782477915990564,0.09975699573888294,0.1518488138249638,0.15633694236527704,0.2896001873355159,0.3017526913376209,0.03938678459432557
0.13004509005128978,0.044746957339593094,0.04502745188722013,0.0952808559526876,0.09717263707190482,0.1479135746772863,0.1523471050515992,0.28217037134316025,0.2945968826676028,0.03835898234184109
0.1341271753067898,0.04358358906805538,0.04385408270450232,0.09281148956588336,0.09466199991141683,0.14409364357742674,0.14846639478248977,0.27495811911774665,0.2875967161777381,0.03736130931911351
0.13833739627296213,0.04245423129199669,0.042714935682299345,0.09041429841850826,0.09222289578563753,0.1403853355770806,0.1446919466806397,0.26795646872509926,0.2807510860401466,0.03639280353346622
0.14267977510008584,0.041357794112173545,0.0416089217603857,0.08808696857458502,0.08985318363601187,0.13678507029313838,0.14102092307546188,0.2611586552289349,0.2740586264736147,0.03545253034223463
0.14715846019280562,0.040293218445884585,0.04053498204410839,0.08582725146271278,0.08755076936178872,0.13328936837601532,0.13745051652685877,0.25455810400054446,0.26751773502569526,0.03453958153247608
0.1517777301732271,0.039259474981759857,0.03949208683463244,0.08363296165503398,0.08531360526806832,0.1298948480696006,0.13397795242082075,0.24814842419998417,0.26112659467355515,0.03365307442474679
0.15654199796841287,0.038255563161588964,0.03847923467922549,0.08150197470343273,0.08313968942803425,0.1265982218594614,0.13060049117126213,0.241923402422345,0.2548831947109554,0.03279215100007466
0.16145581502618364,0.03728051018820376,0.0374954514412305,0.07943222503086707,0.0810270649691451,0.12339629320604104,0.12731543006035226,0.2358769965028602,0.24878535040587066,0.03195597704928392
0.16652387566325327,0.03633337005846311,0.03653978938935366,0.07742170387580437,0.0789738192921911,0.12028595335969466,0.12412010474750501,0.23000332947480648,0.2428307214277554,0.03114374134385557
0.17175102154984984,0.03541322262042147,0.0356113263058765,0.07546845728780123,0.07697808323132502,0.11726417825451624,0.12101189047517803,0.22429668367435376,0.23701682905563928,0.030354654827536298
0.17714224633510844,0.03451917265379536,0.03470916461339022,0.07357058417233776,0.07503803016244162,0.1143280254780163,0.1179882029977032,0.2187514949867206,0.2313410721882598,0.0295879498279369
0.18270270041765396,0.033650348972877636,0.03383243051964157,0.07172623438309152,0.07315187506660885,0.1114746313138252,0.11504649925752891,0.21336234722819952,0.22580074218561214,0.02884287928739139
0.18843769586593112,0.03280590355108466,0.032980273180079046,0.06993360685991099,0.07131787355464467,0.10870120785471185,0.11218427783151777,0.20812396665883648,0.22039303657778112,0.02811871601237882
0.1943527114929827,0.03198501066635922,0.03215186387768932,0.0681909478108279,0.06953432085837317,0.10600504018333007,0.10939907916829626,0.20303121662077092,0.21511507168196783,0.02741475194084153
0.20045339809052393,0.031186866066691254,0.031346395219722455,0.06649654893653097,0.06779955079359472,0.10338348361823266,0.10668848563611633,0.19807909229748355,0.2099638941724048,0.026730297426767864
0.20674558382731315,0.030410686155060172,0.030563080350916788,0.06484874569581096,0.06611193469935017,0.10083396102282832,0.10405012139924898,0.19326271558944963,0.20493649165056232,0.026064680541442602
0.2132352798169761,0.029655707193146273,0.029801152182852092,0.06324591561058131,0.06446988035765588,0.09835396017510056,0.10148165213959338,0.18857733010196515,0.20002980226483366,0.025417246390806413
0.21992868586060285,0.02892118452320683,0.029059862639083466,0.06168647660917759,0.06287183089752922,0.09594103119606269,0.09898078463895285,0.1840182962412021,0.19524072342991536,0.024787356448406253
0.22683219636960386,0.028206391807562545,0.028338481915736916,0.060168885406747974,0.06131626368680993,0.09359278403508903,0.09654526623629257,0.17958108641486123,0.19056611969648324,0.02417438790346234
0.23395240647448243,0.027510620285195905,0.027636297757283667,0.05869163592166339,0.05980168921501368,0.09130688601044298,0.09417288417326233,0.1752612803341294,0.18600282982164262,0.023577733023624554
0.24129611832536096,0.026833178045022367,0.02695261474725157,0.057253257727002835,0.05832664997022536,0.0890810594035195,0.09186146484032959,0.1710545604140193,0.18154767309009281,0.022996798532042464
0.24887034759027865,0.026173389315461315,0.026286753613681383,0.05585231453630897,0.05688971931285349,0.086913079105534,0.0896088729350295,0.16695670726957484,0.17719745493509806,0.022431004998429774
0.25668233015746944,0.02553059377000514,0.025638050549192656,0.05448740272296135,0.05548950034891915,0.0848007703156265,0.08741301054309464,0.1629635953058713,0.17294897190727,0.021879786243864986
0.26473952904802295,0.02490414584856409,0.025005856545589407,0.05315714987268255,0.05412462480544877,0.08274200628960933,0.0852718161525787,0.15907118840023485,0.16879901603792405,0.02134258875913831
0.2730496415455323,0.024293414094451637,0.024389536743010774,0.051860213368878,0.05279375191047297,0.08073470613887448,0.08318326361053159,0.15527553567564834,0.1647443786424253,0.02081887113652931
0.2816206065495395,0.023697780506971522,0.023788469793717036,0.05059527901071552,0.051495567280110476,0.0787768326792954,0.08114536103132647,0.15157276736492015,0.1607818536075591,0.020308103514982783
0.2904606121598047,0.0231166399096746,0.02320204724069839,0.049361059664078034,0.050228781815233194,0.07686639033030995,0.07915614966536723,0.14795909076586394,0.156908240205577,0.01980976703874148
0.29957810349864267,0.02254939933447221,0.022629672911403373,0.048156293945776,0.048992130610270294,0.0750014230647661,0.07721370273663954,0.1444307862884887,0.15312034547624703,0.019323353329596695
0.3089817907788017,0.02199547742192478,0.02207076232700721,0.046979744941687045,0.04778437187681456,0.07318001241054702,0.07531612425738843,0.1409842035960358,0.149414986216989,0.0188483639730301
0.31868065762459097,0.021454303838171086,0.02152474212778015,0.04583019895980367,0.04660428588484908,0.07140027550548028,0.0734615478281339,0.13761575784263275,0.14578899062006184,0.018384310018646575
0.3286839696542056,0.020925318709127255,0.020991049515272326,0.04470646431951855,0.045450673924615576,0.06966036320757904,0.0716481354312596,0.1343219260113781,0.14223919959480094,0.017930711495437672
0.3390012833314499,0.0204079720727667,0.02046913171220769,0.04360737017886647,0.04432235729240206,0.06795845826326827,0.06987407622654183,0.13109924335783588,0.1387624678121165,0.017487096942571532
0.3496424550953135,0.019901723350495427,0.019958445441177558,0.04253176540187544,0.04321817630384324,0.0662927735369256,0.06813758535722841,0.1279442999652232,0.13535566450788672,0.01705300295657928
0.36061765077612296,0.019406040838863804,0.019458456423445507,0.04147851746866455,0.04213698933870077,0.06466155030582177,0.06643690277563394,0.12485373741903004,0.13201567408153256,0.01662797375600197
0.37193735530726424,0.018920401223108452,0.01896863889942377,0.04044651143146545,0.041077671921534074,0.06306305662538683,0.06477029209769893,0.12182424561043911,0.1287393965259681,0.01621156076477886
0.3836123827417536,0.018444289114299996,0.018488475172658735,0.03943464892034829,0.040039115843185154,0.061495585770670665,0.0631360394965695,0.11885255967973454,0.12552374772531663,0.015803322215899068
0.39565388658322675,0.017977196612186545,0.018017455179473826,0.03844184720310473,0.03902022832859371,0.05995745476091452,0.061532452646005785,0.11593545711292172,0.12236565965727335,0.015402822777108078
0.4080733704412152,0.017518622896173144,0.017555076086764796,0.03746703830449104,0.038019931257137624,0.05844700297532261,0.05995785972532423,0.1130697550070531,0.11926208053783101,0.015009633200760809
0.42088269902088926,0.017068073847268356,0.017100841920829724,0.03650916819087082,0.03703716044246415,0.056962590869429015,0.058410608498641485,0.1102523075222928,0.1162099749472674,0.014623330000247327
0.4340941094577662,0.016625061704263658,0.01665426323054807,0.03556719602722849,0.036070864979653436,0.05550259880291138,0.05688906548242102,0.10748000354158437,0.11320632397787349,0.014243495155790186
0.44772022300821296,0.016189104757896356,0.016214856788704567,0.03464009351456337,0.0351200066685414,0.05406542599132674,0.05539161521674812,0.10474976456194635,0.11024812544589539,0.01386971585282732
0.46177405710691033,0.015759727087285798,0.015782145335790282,0.03372684431683008,0.03418355952314091,0.05264948959605193,0.05391665965738844,0.10205854284494245,0.10733239421261112,0.013501584256656315
0.4762690378027989,0.015336458343532613,0.015355657371210089,0.03282644358787746,0.033260509378345925,0.051253223968724504,0.052462617707540155,0.09940331985779853,0.10445616266240533,0.013138697327529876
0.49121901258538536,0.014918833586037798,0.014934926997490142,0.03193789761026878,0.03234985360649973,0.049875080068718325,0.05102792491028707,0.09678110504100944,0.1016164813891738,0.012780656680963422
0.5066382636136649,0.014506393177839557,0.014519493823816843,0.031060223559456562,0.031450600957967714,0.04851352507467757,0.049611033325127375,0.09418893494314254,0.09881042014643554,0.012427068498650648
0.5225415213602956,0.014098682747088833,0.014108902936058813,0.03019244940855099,0.03056177154159586,0.04716704221389872,0.04821041161461051,0.09162387276895291,0.09603506912120334,0.012077543496087598
0.5389439786840602,0.013695253222697788,0.01370270494133331,0.029333613990882048,0.029682396962874415,0.045834130836420905,0.04682454537009339,0.08908300839293595,0.09328754059701085,0.011731696953788034
0.5558613053440595,0.013295660953208334,0.013300456096187685,0.028482767239729992,0.028811520639782838,0.04451330676409265,0.04545193770895595,0.08656345889711638,0.09056497107758252,0.011389148819840243
0.5733096629695034,0.012899467919050278,0.012901718528584974,0.027638970627009755,0.027948198318687643,0.04320310294866087,0.04409111017932929,0.08406236969927801,0.0878645239495219,0.011049523892516615
0.5913057204993991,0.012506242049602236,0.012506060565121775,0.02680129782536597,0.027091498815324334,0.04190207047711564,0.04274060401252282,0.08157691634605085,0.08518339277015982,0.010712452092712186
0.6098666701068884,0.01211555765784455,0.012113057176277801,0.02596883562109228,0.02624050500884236,0.04060877996715993,0.041398981767933024,0.07910430705437047,0.08251880527542216,0.01037756883716678
0.6290102436234459,0.011726996006916252,0.011722290554013606,0.025140685108561045,0.02539431512015819,0.03932182340080562,0.0400648294203165,0.07664178609490122,0.0798680282123367,0.010044515524729234
0.6487547294786291,0.01134014602457205,0.011333350837710858,0.024315963200468797,0.024552044309477238,0.03803981644977371,0.038736758944968815,0.07418663812216714,0.07722837311169996,0.009712940149364059
0.6691189901715635,0.010954605183396603,0.01094583700630382,0.023493804492204076,0.023712826631845624,0.03676140135265357,0.03741341146261818,0.07173619356847072,0.07459720312857003,0.009382498055194761
0.6901224802908531,0.010569980566690718,0.010559357956500263,0.022673363523067133,0.022875817394017058,0.03548525041071476,0.03609346101278437,0.06928783523232121,0.07197194109176652,0.009052852850639365
0.7117852651001318,0.010185890142217428,0.010173533789254952,0.021853817481958974,0.022040195960812477,0.03421007017693464,0.034775619032037026,0.06683900620717644,0.06935007891857897,0.00872367750064044
0.734128039707012,0.00980196426850901,0.009787997329162494,0.02103436941056054,0.021205169064560846,0.03293460642128314,0.03345863962209035,0.06438721931297497,0.06672918856756316,0.008394655618143532
0.7571721488337401,0.0094178474612152,0.009402395904205175,0.02021425196299824,0.0203699746771963,0.031657649964681525,0.0321413257020884,0.06193006821137492,0.06410693472082599,0.008065482978357484
0.7809396072084501,0.00903320045004883,0.009016393416356502,0.019392731787605453,0.019533886511215848,0.030378043484428786,0.030822536149865843,0.05946524040601728,0.061481089407762694,0.00773586928196403
0.8054531205964932,0.008647702560294897,0.008629672736939332,0.01856911460371953,0.018696219223053725,0.02909468940538743,0.02950119404854425,0.05699053235173214,0.05884954880507274,0.007405540196363466
0.8307361074919358,0.008261054456635573,0.008241938464411689,0.017742751054591895,0.01785633440059617,0.02780655900398451,0.02817629616768748,0.05450386692167879,0.056210352473329485,0.007074239707285536
0.8568127214899485,0.007872981291260597,0.007852920086458548,0.016913043426549774,0.017013647425661575,0.026512702866290636,0.02684692382257802,0.05200331350929262,0.0535617053187813,0.00674173281670557
0.8837078743614601,0.007483236302945285,0.007462375592968791,0.0160794533346704,0.01616763531244783,0.025212262857304102,0.02551225527121402,0.04948711107301333,0.050902002600865845,0.0064078086270416305
0.9114472598521188,0.007091604919070666,0.007070095591758778,0.01524151048659007,0.01531784563438446,0.023904485776364906,0.024171579826650885,0.04695369446660669,0.04822985834169526,0.006072283856140599
0.9400573782282974,0.006697909418537783,0.006675907984873601,0.014398822648895842,0.014463906664753348,0.022588738893700756,0.022824313882689056,0.04440172443712341,0.04554413753424535,0.005735006832680632
0.969565561593592,0.006302014220330507,0.006279683270095713,0.013551086955131748,0.013605538871163326,0.02126452758592063,0.02147001907412059,0.041830121717017,0.04284399259211174,0.005395862027443614
1,0.005903831870290201,0.005881340540102006,0.012698102711180808,0.012742567920880805,0.01993151531441618,0.020108422819421608,0.03923810568778756,0.04012890453673583,0.005054775182600549

